Chipmink: Efficient Delta Identification for Massive Object Graph

Ranging from batch scripts to computational notebooks, modern data science tools rely on massive and evolving object graphs that represent structured data, models, plots, and more. Persisting these objects is critical, not only to enhance system robustness against unexpected failures but also to support continuous, non-linear data exploration via versioning. Existing object persistence mechanisms (e.g., Pickle, Dill) rely on complete snapshotting, often redundantly storing unchanged objects during execution and exploration, resulting in significant inefficiency in both time and storage. Unlike DBMSs, data science systems lack centralized buffer managers that track dirty objects. Worse, object states span various locations such as memory heaps, shared memory, GPUs, and remote machines, making dirty object identification fundamentally more challenging. In this work, we propose a graph-based object store, named Chipmink, that acts like the centralized buffer manager. Unlike static pages in DBMSs, persistence units in Chipmink are dynamically induced by partitioning objects into appropriate subgroups (called pods), minimizing expected persistence costs based on object sizes and reference structure. These pods effectively isolate dirty objects, enabling efficient partial persistence. Our experiments show that Chipmink is general, supporting libraries that rely on shared memory, GPUs, and remote objects. Moreover, Chipmink achieves up to 36.5x smaller storage sizes and 12.4x faster persistence than the best baselines in real-world notebooks and scripts.

==> figures/_data/delta_count.txt <==
nth all_objects delta_objects
0 210344 147901
1 411257 153853
2 602804 157808
3 785020 160701
4 957910 162800
5 1121517 164673
6 1275974 166328
7 1421032 167686
8 1556862 169104
9 1683119 170262
10 1800502 171323
11 1908923 172406
12 2007512 173016
13 2097470 173625
14 2178610 174149
15 2251205 174658
16 2314202 175008
17 2373207 175328
18 2428629 175643
19 2480631 175920
20 2529227 176192
21 2574627 176448
22 2616706 176703
23 2655635 176955
24 2691021 177194
25 2723750 177436
26 2753903 177653
27 2781815 177855
28 2807538 178036
29 2831143 178204
30 2852474 178366
31 2871595 178513
32 2888587 178654
33 2903828 178794
34 2917278 178928
35 2928937 179056
36 2938875 179182
37 2946972 179305
38 2953401 179426
39 2958327 179548
40 2961645 179659
41 2963567 179768


==> figures/_data/exp_c.txt <==
index nb noop pgnoop noopstd pgnoopstd overhead noopstdtwo pgnoopstdtwo
2 agripred 308.75241978168486 312.94310688972473 6.526968556773113 7.931319257286283 1.4\% 13.053937113546226 15.862638514572566
1 ai4code 847.2549145698547 863.8340496063232 45.040263667771285 40.870347750056595 2.0\% 90.08052733554257 81.74069550011319
4 ecomsmph 153.99285502433776 158.7369203567505 11.27433555274029 12.877680909359755 3.1\% 22.54867110548058 25.75536181871951
3 msciedaw 486.8528319597244 479.1817536354065 7.10343175409791 10.943186341314325 -1.6\% 14.20686350819582 21.88637268262865
0 skltweet 85.79104692935944 89.77705161571502 0.45017105362870224 0.7130572702541975 4.6\% 0.9003421072574045 1.426114540508395


==> figures/_data/exp_c_bd.txt <==
index nb io pickle podding podding_decision
0 skltweet 0.156 59.2109 1.2578 39.3754
1 ai4code 0.4402 33.5575 0.6476 65.3547
2 agripred 0.0088 99.9911 0.0 0.0001
3 msciedaw 0.4016 72.655 5.0276 21.9158
4 ecomsmph 0.2439 83.7236 4.2396 11.7929


==> figures/_data/exp_ci.txt <==
index nb snpfsync_storage_gb snpfsync_sum_save_s snpfsync_avg_save_s snpfsync_median_load_s snpfsync_n snpfsync_rel_storage_gb snpfsync_rel_sum_save_s snpfsync_rel_avg_save_s snpfsync_rel_median_load_s snpfsync_rel_n pnjpickle_storage_gb pnjpickle_sum_save_s pnjpickle_avg_save_s pnjpickle_median_load_s pnjpickle_n pnjpickle_rel_storage_gb pnjpickle_rel_sum_save_s pnjpickle_rel_avg_save_s pnjpickle_rel_median_load_s pnjpickle_rel_n pnjdelta_storage_gb pnjdelta_sum_save_s pnjdelta_avg_save_s pnjdelta_median_load_s pnjdelta_n pnjdelta_rel_storage_gb pnjdelta_rel_sum_save_s pnjdelta_rel_avg_save_s pnjdelta_rel_median_load_s pnjdelta_rel_n pganj_storage_gb pganj_sum_save_s pganj_avg_save_s pganj_median_load_s pganj_n pganj_rel_storage_gb pganj_rel_sum_save_s pganj_rel_avg_save_s pganj_rel_median_load_s pganj_rel_n pgafsync_storage_gb pgafsync_sum_save_s pgafsync_avg_save_s pgafsync_median_load_s pgafsync_n pgafsync_rel_storage_gb pgafsync_rel_sum_save_s pgafsync_rel_avg_save_s pgafsync_rel_median_load_s pgafsync_rel_n
0 skltweet 6.563615904 287.99974370002747 6.3999943044450545 nan 45 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 5.78538121 3228.693512201309 71.74874471558465 nan 45.0 1.1$\times$ 0.09$\times$ 0.09$\times$ nan$\times$ 1.0$\times$ 2.727291131 2687.1932463645935 59.715405474768744 nan 45.0 2.4$\times$ 0.11$\times$ 0.11$\times$ nan$\times$ 1.0$\times$ 0.302901453 122.28780174255371 2.7175067053900825 nan 45 21.7$\times$ 2.4$\times$ 2.4$\times$ nan$\times$ 1.0$\times$ 0.257722875 41.787445306777954 0.9286098957061768 nan 45 25.5$\times$ 6.9$\times$ 6.9$\times$ nan$\times$ 1.0$\times$
1 ai4code 42.011760536 1663.818857908249 75.6281299049204 nan 22 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 45.581018871 29474.89879465103 1339.7681270295923 nan 22.0 0.92$\times$ 0.06$\times$ 0.06$\times$ nan$\times$ 1.0$\times$ 13.828917833 14911.617986917496 677.8008175871589 nan 22.0 3.0$\times$ 0.11$\times$ 0.11$\times$ nan$\times$ 1.0$\times$ 8.356186391 2846.637794971466 129.39262704415754 nan 22 5.0$\times$ 0.58$\times$ 0.58$\times$ nan$\times$ 1.0$\times$ 7.370855726 469.783828496933 21.353810386224225 nan 22 5.7$\times$ 3.5$\times$ 3.5$\times$ nan$\times$ 1.0$\times$
2 agripred 62.825240741 43.34654974937439 2.7091593593358994 nan 16 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 19.093809642 5785.256677150726 361.5785423219204 nan 16.0 3.3$\times$ 0.01$\times$ 0.01$\times$ nan$\times$ 1.0$\times$ 11.040516418 3271.3498859405518 204.45936787128448 nan 16.0 5.7$\times$ 0.01$\times$ 0.01$\times$ nan$\times$ 1.0$\times$ 11.040401756 3223.2662076950073 201.45413798093796 nan 16 5.7$\times$ 0.01$\times$ 0.01$\times$ nan$\times$ 1.0$\times$ 10.05197176 49.65125346183777 3.1032033413648605 nan 16 6.3$\times$ 0.87$\times$ 0.87$\times$ nan$\times$ 1.0$\times$
3 msciedaw 109.300881324 165.3696677684784 5.702402336844083 nan 29 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 46.684773555 14819.078022480011 511.0026904303452 nan 29.0 2.3$\times$ 0.01$\times$ 0.01$\times$ nan$\times$ 1.0$\times$ 14.23315194 5455.3221118450165 188.11455558086263 nan 29.0 7.7$\times$ 0.03$\times$ 0.03$\times$ nan$\times$ 1.0$\times$ 12.651366796 3763.0363354682922 129.75987363683765 nan 29 8.6$\times$ 0.04$\times$ 0.04$\times$ nan$\times$ 1.0$\times$ 11.561638729 86.67067646980286 2.9886440162000985 nan 29 9.5$\times$ 1.9$\times$ 1.9$\times$ nan$\times$ 1.0$\times$
4 ecomsmph 425.586624467 43497.261479616165 1035.649082848004 nan 42 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 12.651014541 7253.308317661285 172.69781708717346 nan 42 33.6$\times$ 6.0$\times$ 6.0$\times$ nan$\times$ 1.0$\times$ 11.560591699 3456.223051071167 82.29102502550397 nan 42 36.8$\times$ 12.6$\times$ 12.6$\times$ nan$\times$ 1.0$\times$


==> figures/_data/exp_cii.txt <==
index nb tp tn fn tp_prob tn_prob fn_prob tpr fnr acc
0 skltweet 30 0 14 0.681 0.0 0.319 0.681 0.319 0.681
1 ai4code 18 0 3 0.857 0.0 0.143 0.857 0.143 0.857
2 agripred 13 0 2 0.867 0.0 0.133 0.867 0.133 0.867
3 msciedaw 27 0 1 0.964 0.0 0.036 0.964 0.036 0.964
4 ecomsmph 39 0 2 0.951 0.0 0.049 0.951 0.049 0.951


==> figures/_data/exp_i.txt <==
index nb snp_storage_gb snp_sum_save_s snp_avg_save_s snp_median_load_s snp_n snp_rel_storage_gb snp_rel_sum_save_s snp_rel_avg_save_s snp_rel_median_load_s snp_rel_n dill_storage_gb dill_sum_save_s dill_avg_save_s dill_median_load_s dill_n dill_rel_storage_gb dill_rel_sum_save_s dill_rel_avg_save_s dill_rel_median_load_s dill_rel_n shev_storage_gb shev_sum_save_s shev_avg_save_s shev_median_load_s shev_n shev_rel_storage_gb shev_rel_sum_save_s shev_rel_avg_save_s shev_rel_median_load_s shev_rel_n zodb_storage_gb zodb_sum_save_s zodb_avg_save_s zodb_median_load_s zodb_n zodb_rel_storage_gb zodb_rel_sum_save_s zodb_rel_avg_save_s zodb_rel_median_load_s zodb_rel_n zosp_storage_gb zosp_sum_save_s zosp_avg_save_s zosp_median_load_s zosp_n zosp_rel_storage_gb zosp_rel_sum_save_s zosp_rel_avg_save_s zosp_rel_median_load_s zosp_rel_n pga_storage_gb pga_sum_save_s pga_avg_save_s pga_median_load_s pga_n pga_rel_storage_gb pga_rel_sum_save_s pga_rel_avg_save_s pga_rel_median_load_s pga_rel_n pgaz_storage_gb pgaz_sum_save_s pgaz_avg_save_s pgaz_median_load_s pgaz_n pgaz_rel_storage_gb pgaz_rel_sum_save_s pgaz_rel_avg_save_s pgaz_rel_median_load_s pgaz_rel_n snx_storage_gb snx_sum_save_s snx_avg_save_s snx_median_load_s snx_n snx_rel_storage_gb snx_rel_sum_save_s snx_rel_avg_save_s snx_rel_median_load_s snx_rel_n snz_storage_gb snz_sum_save_s snz_avg_save_s snz_median_load_s snz_n snz_rel_storage_gb snz_rel_sum_save_s snz_rel_avg_save_s snz_rel_median_load_s snz_rel_n criu_storage_gb criu_sum_save_s criu_avg_save_s criu_median_load_s criu_n criu_rel_storage_gb criu_rel_sum_save_s criu_rel_avg_save_s criu_rel_median_load_s criu_rel_n crii_storage_gb crii_sum_save_s crii_avg_save_s crii_median_load_s crii_n crii_rel_storage_gb crii_rel_sum_save_s crii_rel_avg_save_s crii_rel_median_load_s crii_rel_n pgcache4_storage_gb pgcache4_sum_save_s pgcache4_avg_save_s pgcache4_median_load_s pgcache4_n pgcache4_rel_storage_gb pgcache4_rel_sum_save_s pgcache4_rel_avg_save_s pgcache4_rel_median_load_s pgcache4_rel_n pgcache16_storage_gb pgcache16_sum_save_s pgcache16_avg_save_s pgcache16_median_load_s pgcache16_n pgcache16_rel_storage_gb pgcache16_rel_sum_save_s pgcache16_rel_avg_save_s pgcache16_rel_median_load_s pgcache16_rel_n pgcache64_storage_gb pgcache64_sum_save_s pgcache64_avg_save_s pgcache64_median_load_s pgcache64_n pgcache64_rel_storage_gb pgcache64_rel_sum_save_s pgcache64_rel_avg_save_s pgcache64_rel_median_load_s pgcache64_rel_n pgcache256_storage_gb pgcache256_sum_save_s pgcache256_avg_save_s pgcache256_median_load_s pgcache256_n pgcache256_rel_storage_gb pgcache256_rel_sum_save_s pgcache256_rel_avg_save_s pgcache256_rel_median_load_s pgcache256_rel_n pgcache1024_storage_gb pgcache1024_sum_save_s pgcache1024_avg_save_s pgcache1024_median_load_s pgcache1024_n pgcache1024_rel_storage_gb pgcache1024_rel_sum_save_s pgcache1024_rel_avg_save_s pgcache1024_rel_median_load_s pgcache1024_rel_n pgcache4096_storage_gb pgcache4096_sum_save_s pgcache4096_avg_save_s pgcache4096_median_load_s pgcache4096_n pgcache4096_rel_storage_gb pgcache4096_rel_sum_save_s pgcache4096_rel_avg_save_s pgcache4096_rel_median_load_s pgcache4096_rel_n pgcache16384_storage_gb pgcache16384_sum_save_s pgcache16384_avg_save_s pgcache16384_median_load_s pgcache16384_n pgcache16384_rel_storage_gb pgcache16384_rel_sum_save_s pgcache16384_rel_avg_save_s pgcache16384_rel_median_load_s pgcache16384_rel_n pgcache65536_storage_gb pgcache65536_sum_save_s pgcache65536_avg_save_s pgcache65536_median_load_s pgcache65536_n pgcache65536_rel_storage_gb pgcache65536_rel_sum_save_s pgcache65536_rel_avg_save_s pgcache65536_rel_median_load_s pgcache65536_rel_n pgcache262144_storage_gb pgcache262144_sum_save_s pgcache262144_avg_save_s pgcache262144_median_load_s pgcache262144_n pgcache262144_rel_storage_gb pgcache262144_rel_sum_save_s pgcache262144_rel_avg_save_s pgcache262144_rel_median_load_s pgcache262144_rel_n pgcache1048576_storage_gb pgcache1048576_sum_save_s pgcache1048576_avg_save_s pgcache1048576_median_load_s pgcache1048576_n pgcache1048576_rel_storage_gb pgcache1048576_rel_sum_save_s pgcache1048576_rel_avg_save_s pgcache1048576_rel_median_load_s pgcache1048576_rel_n pgcache0_storage_gb pgcache0_sum_save_s pgcache0_avg_save_s pgcache0_median_load_s pgcache0_n pgcache0_rel_storage_gb pgcache0_rel_sum_save_s pgcache0_rel_avg_save_s pgcache0_rel_median_load_s pgcache0_rel_n pgcache1m_storage_gb pgcache1m_sum_save_s pgcache1m_avg_save_s pgcache1m_median_load_s pgcache1m_n pgcache1m_rel_storage_gb pgcache1m_rel_sum_save_s pgcache1m_rel_avg_save_s pgcache1m_rel_median_load_s pgcache1m_rel_n pgcache15m_storage_gb pgcache15m_sum_save_s pgcache15m_avg_save_s pgcache15m_median_load_s pgcache15m_n pgcache15m_rel_storage_gb pgcache15m_rel_sum_save_s pgcache15m_rel_avg_save_s pgcache15m_rel_median_load_s pgcache15m_rel_n pgcache31m_storage_gb pgcache31m_sum_save_s pgcache31m_avg_save_s pgcache31m_median_load_s pgcache31m_n pgcache31m_rel_storage_gb pgcache31m_rel_sum_save_s pgcache31m_rel_avg_save_s pgcache31m_rel_median_load_s pgcache31m_rel_n pgcache62m_storage_gb pgcache62m_sum_save_s pgcache62m_avg_save_s pgcache62m_median_load_s pgcache62m_n pgcache62m_rel_storage_gb pgcache62m_rel_sum_save_s pgcache62m_rel_avg_save_s pgcache62m_rel_median_load_s pgcache62m_rel_n pgcache125m_storage_gb pgcache125m_sum_save_s pgcache125m_avg_save_s pgcache125m_median_load_s pgcache125m_n pgcache125m_rel_storage_gb pgcache125m_rel_sum_save_s pgcache125m_rel_avg_save_s pgcache125m_rel_median_load_s pgcache125m_rel_n pgcache250m_storage_gb pgcache250m_sum_save_s pgcache250m_avg_save_s pgcache250m_median_load_s pgcache250m_n pgcache250m_rel_storage_gb pgcache250m_rel_sum_save_s pgcache250m_rel_avg_save_s pgcache250m_rel_median_load_s pgcache250m_rel_n pgcache500m_storage_gb pgcache500m_sum_save_s pgcache500m_avg_save_s pgcache500m_median_load_s pgcache500m_n pgcache500m_rel_storage_gb pgcache500m_rel_sum_save_s pgcache500m_rel_avg_save_s pgcache500m_rel_median_load_s pgcache500m_rel_n pgcache1g_storage_gb pgcache1g_sum_save_s pgcache1g_avg_save_s pgcache1g_median_load_s pgcache1g_n pgcache1g_rel_storage_gb pgcache1g_rel_sum_save_s pgcache1g_rel_avg_save_s pgcache1g_rel_median_load_s pgcache1g_rel_n pgcache2g_storage_gb pgcache2g_sum_save_s pgcache2g_avg_save_s pgcache2g_median_load_s pgcache2g_n pgcache2g_rel_storage_gb pgcache2g_rel_sum_save_s pgcache2g_rel_avg_save_s pgcache2g_rel_median_load_s pgcache2g_rel_n pgcache4g_storage_gb pgcache4g_sum_save_s pgcache4g_avg_save_s pgcache4g_median_load_s pgcache4g_n pgcache4g_rel_storage_gb pgcache4g_rel_sum_save_s pgcache4g_rel_avg_save_s pgcache4g_rel_median_load_s pgcache4g_rel_n pgcache8g_storage_gb pgcache8g_sum_save_s pgcache8g_avg_save_s pgcache8g_median_load_s pgcache8g_n pgcache8g_rel_storage_gb pgcache8g_rel_sum_save_s pgcache8g_rel_avg_save_s pgcache8g_rel_median_load_s pgcache8g_rel_n pgcache10g_storage_gb pgcache10g_sum_save_s pgcache10g_avg_save_s pgcache10g_median_load_s pgcache10g_n pgcache10g_rel_storage_gb pgcache10g_rel_sum_save_s pgcache10g_rel_avg_save_s pgcache10g_rel_median_load_s pgcache10g_rel_n pgcache16g_storage_gb pgcache16g_sum_save_s pgcache16g_avg_save_s pgcache16g_median_load_s pgcache16g_n pgcache16g_rel_storage_gb pgcache16g_rel_sum_save_s pgcache16g_rel_avg_save_s pgcache16g_rel_median_load_s pgcache16g_rel_n pgcache100g_storage_gb pgcache100g_sum_save_s pgcache100g_avg_save_s pgcache100g_median_load_s pgcache100g_n pgcache100g_rel_storage_gb pgcache100g_rel_sum_save_s pgcache100g_rel_avg_save_s pgcache100g_rel_median_load_s pgcache100g_rel_n pgnoavf_storage_gb pgnoavf_sum_save_s pgnoavf_avg_save_s pgnoavf_median_load_s pgnoavf_n pgnoavf_rel_storage_gb pgnoavf_rel_sum_save_s pgnoavf_rel_avg_save_s pgnoavf_rel_median_load_s pgnoavf_rel_n pgcache0noavf_storage_gb pgcache0noavf_sum_save_s pgcache0noavf_avg_save_s pgcache0noavf_median_load_s pgcache0noavf_n pgcache0noavf_rel_storage_gb pgcache0noavf_rel_sum_save_s pgcache0noavf_rel_avg_save_s pgcache0noavf_rel_median_load_s pgcache0noavf_rel_n prand_storage_gb prand_sum_save_s prand_avg_save_s prand_median_load_s prand_n prand_rel_storage_gb prand_rel_sum_save_s prand_rel_avg_save_s prand_rel_median_load_s prand_rel_n pnv_storage_gb pnv_sum_save_s pnv_avg_save_s pnv_median_load_s pnv_n pnv_rel_storage_gb pnv_rel_sum_save_s pnv_rel_avg_save_s pnv_rel_median_load_s pnv_rel_n pnb_storage_gb pnb_sum_save_s pnb_avg_save_s pnb_median_load_s pnb_n pnb_rel_storage_gb pnb_rel_sum_save_s pnb_rel_avg_save_s pnb_rel_median_load_s pnb_rel_n pfl_storage_gb pfl_sum_save_s pfl_avg_save_s pfl_median_load_s pfl_n pfl_rel_storage_gb pfl_rel_sum_save_s pfl_rel_avg_save_s pfl_rel_median_load_s pfl_rel_n pg0_storage_gb pg0_sum_save_s pg0_avg_save_s pg0_median_load_s pg0_n pg0_rel_storage_gb pg0_rel_sum_save_s pg0_rel_avg_save_s pg0_rel_median_load_s pg0_rel_n pg1_storage_gb pg1_sum_save_s pg1_avg_save_s pg1_median_load_s pg1_n pg1_rel_storage_gb pg1_rel_sum_save_s pg1_rel_avg_save_s pg1_rel_median_load_s pg1_rel_n pgl_storage_gb pgl_sum_save_s pgl_avg_save_s pgl_median_load_s pgl_n pgl_rel_storage_gb pgl_rel_sum_save_s pgl_rel_avg_save_s pgl_rel_median_load_s pgl_rel_n pgnostatic_storage_gb pgnostatic_sum_save_s pgnostatic_avg_save_s pgnostatic_median_load_s pgnostatic_n pgnostatic_rel_storage_gb pgnostatic_rel_sum_save_s pgnostatic_rel_avg_save_s pgnostatic_rel_median_load_s pgnostatic_rel_n pgnoavl_storage_gb pgnoavl_sum_save_s pgnoavl_avg_save_s pgnoavl_median_load_s pgnoavl_n pgnoavl_rel_storage_gb pgnoavl_rel_sum_save_s pgnoavl_rel_avg_save_s pgnoavl_rel_median_load_s pgnoavl_rel_n pgnoavlstatic_storage_gb pgnoavlstatic_sum_save_s pgnoavlstatic_avg_save_s pgnoavlstatic_median_load_s pgnoavlstatic_n pgnoavlstatic_rel_storage_gb pgnoavlstatic_rel_sum_save_s pgnoavlstatic_rel_avg_save_s pgnoavlstatic_rel_median_load_s pgnoavlstatic_rel_n pglnoavlstatic_storage_gb pglnoavlstatic_sum_save_s pglnoavlstatic_avg_save_s pglnoavlstatic_median_load_s pglnoavlstatic_n pglnoavlstatic_rel_storage_gb pglnoavlstatic_rel_sum_save_s pglnoavlstatic_rel_avg_save_s pglnoavlstatic_rel_median_load_s pglnoavlstatic_rel_n pglnostatic_storage_gb pglnostatic_sum_save_s pglnostatic_avg_save_s pglnostatic_median_load_s pglnostatic_n pglnostatic_rel_storage_gb pglnostatic_rel_sum_save_s pglnostatic_rel_avg_save_s pglnostatic_rel_median_load_s pglnostatic_rel_n est_mut_rate
0 skltweet 6.597577314 349.11452627182007 7.758100583818224 4.247405767440796 45 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 6.563615904 269.38038754463196 5.986230834325155 3.2777429819107056 45 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 14.862850484 717.0489146709442 15.934420326020982 0.12305974960327148 45 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 7.234423003 399.4344165325165 8.876320367389255 4.048603177070618 45 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 14.023627584 401.16846466064453 8.914854770236545 4.108031511306763 45 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.258629496 46.89073324203491 1.0420162942674425 0.25689995288848877 45 25.4$\times$ 5.7$\times$ 5.7$\times$ 0.48$\times$ 1.0$\times$ 0.094202286 40.42294001579285 0.8982875559065077 nan 45.0 69.7$\times$ 6.7$\times$ 6.7$\times$ nan$\times$ 1.0$\times$ 1.805245634 1702.1370692253113 37.825268205006914 nan 45.0 3.6$\times$ 0.16$\times$ 0.16$\times$ nan$\times$ 1.0$\times$ 2.405798639 303.8769443035126 6.752820984522502 nan 45.0 2.7$\times$ 0.89$\times$ 0.89$\times$ nan$\times$ 1.0$\times$ 22.798790769 386.45044231414795 8.587787606981065 1.0890167951583862 45 0.29$\times$ 0.7$\times$ 0.7$\times$ 0.11$\times$ 1.0$\times$ 22.717051316 400.6384222507477 8.903076050016615 nan 45.0 0.29$\times$ 0.67$\times$ 0.67$\times$ nan$\times$ 1.0$\times$ 1.240964115 37.836451292037964 0.8408100287119548 0.1075829267501831 45.0 5.3$\times$ 7.1$\times$ 7.1$\times$ 1.1$\times$ 1.0$\times$ 1.240963746 45.08499813079834 1.0018888473510743 0.10354924201965332 45.0 5.3$\times$ 6.0$\times$ 6.0$\times$ 1.2$\times$ 1.0$\times$ 1.240963722 36.79925727844238 0.8177612728542751 0.10214793682098389 45.0 5.3$\times$ 7.3$\times$ 7.3$\times$ 1.2$\times$ 1.0$\times$ 1.175113022 36.24362564086914 0.8054139031304254 0.10380005836486816 45.0 5.6$\times$ 7.4$\times$ 7.4$\times$ 1.2$\times$ 1.0$\times$ 1.017566928 36.73136281967163 0.816252507103814 0.10193252563476562 45.0 6.5$\times$ 7.3$\times$ 7.3$\times$ 1.2$\times$ 1.0$\times$ 0.282606567 34.910828828811646 0.7757961961958143 0.1030735969543457 45.0 23.2$\times$ 7.7$\times$ 7.7$\times$ 1.2$\times$ 1.0$\times$ 0.255496132 35.67171859741211 0.7927048577202691 0.10639369487762451 45.0 25.7$\times$ 7.6$\times$ 7.6$\times$ 1.2$\times$ 1.0$\times$ 0.260105596 34.784343957901 0.7729854212866889 0.10528910160064697 45.0 25.2$\times$ 7.7$\times$ 7.7$\times$ 1.2$\times$ 1.0$\times$ 0.257117086 34.644636154174805 0.7698808034261068 0.10425126552581787 45.0 25.5$\times$ 7.8$\times$ 7.8$\times$ 1.2$\times$ 1.0$\times$ 0.25833808 34.645681858062744 0.7699040412902832 0.10344171524047852 45.0 25.4$\times$ 7.8$\times$ 7.8$\times$ 1.2$\times$ 1.0$\times$ 1.240964866 37.25022053718567 0.827782678604126 0.10362088680267334 45.0 5.3$\times$ 7.2$\times$ 7.2$\times$ 1.2$\times$ 1.0$\times$ 0.98105973 57.94051647186279 1.2875670327080622 0.11377239227294922 45.0 6.7$\times$ 4.6$\times$ 4.6$\times$ 1.1$\times$ 1.0$\times$ 0.937158571 56.781617164611816 1.2618137147691515 0.11703026294708252 45.0 7.0$\times$ 4.7$\times$ 4.7$\times$ 1.1$\times$ 1.0$\times$ 0.871084228 57.17372751235962 1.270527278052436 0.11868858337402344 45.0 7.5$\times$ 4.7$\times$ 4.7$\times$ 1.0$\times$ 1.0$\times$ 0.789298063 55.86728286743164 1.2414951748318142 0.11386966705322266 45.0 8.3$\times$ 4.8$\times$ 4.8$\times$ 1.1$\times$ 1.0$\times$ 0.482501859 56.072962522506714 1.2460658338334825 0.11400604248046875 45.0 13.6$\times$ 4.8$\times$ 4.8$\times$ 1.1$\times$ 1.0$\times$ 0.304208692 55.28581166267395 1.2285735925038657 0.11419475078582764 45.0 21.6$\times$ 4.9$\times$ 4.9$\times$ 1.1$\times$ 1.0$\times$ 0.292090561 54.74602222442627 1.216578271653917 0.11399352550506592 45.0 22.5$\times$ 4.9$\times$ 4.9$\times$ 1.1$\times$ 1.0$\times$ 0.291859304 55.450212240219116 1.2322269386715359 0.11464715003967285 45.0 22.5$\times$ 4.9$\times$ 4.9$\times$ 1.1$\times$ 1.0$\times$ 0.291506208 55.53545594215393 1.2341212431589763 0.11587834358215332 45.0 22.5$\times$ 4.9$\times$ 4.9$\times$ 1.1$\times$ 1.0$\times$ 0.291947848 53.67440152168274 1.1927644782596165 0.11568140983581543 45.0 22.5$\times$ 5.0$\times$ 5.0$\times$ 1.1$\times$ 1.0$\times$ 0.291505518 54.47920799255371 1.2106490665011935 0.1157599687576294 45.0 22.5$\times$ 4.9$\times$ 4.9$\times$ 1.1$\times$ 1.0$\times$ 0.29253103 55.04304838180542 1.2231788529290093 0.11677062511444092 45.0 22.4$\times$ 4.9$\times$ 4.9$\times$ 1.1$\times$ 1.0$\times$ 0.345553908 63.351237535476685 1.4078052785661486 0.11696779727935791 45.0 19.0$\times$ 4.3$\times$ 4.3$\times$ 1.1$\times$ 1.0$\times$ 0.29208912 55.374807596206665 1.2305512799157037 0.11884355545043945 45.0 22.5$\times$ 4.9$\times$ 4.9$\times$ 1.0$\times$ 1.0$\times$ 0.557839318 411.0706479549408 9.134903287887573 3.8375144004821777 45.0 11.8$\times$ 0.66$\times$ 0.66$\times$ 0.03$\times$ 1.0$\times$ 6.554508283 414.9234895706177 9.22052199045817 3.8360869884490967 45.0 1.0$\times$ 0.65$\times$ 0.65$\times$ 0.03$\times$ 1.0$\times$ 0.849664276 135.22955703735352 3.005101267496745 0.610869288444519 45.0 7.7$\times$ 2.0$\times$ 2.0$\times$ 0.2$\times$ 1.0$\times$ 0.72447764 535.6172659397125 11.90260590977139 2.5004465579986572 45.0 9.1$\times$ 0.5$\times$ 0.5$\times$ 0.05$\times$ 1.0$\times$ 0.649279456 42.01534652709961 0.9336743672688802 0.10657835006713867 45.0 10.1$\times$ 6.4$\times$ 6.4$\times$ 1.2$\times$ 1.0$\times$ 0.337179893 90.72263741493225 2.0160586092207167 0.1805330514907837 45.0 19.5$\times$ 3.0$\times$ 3.0$\times$ 0.68$\times$ 1.0$\times$ 0.649279456 55.89012145996094 1.242002699110243 0.10235595703125 45.0 10.1$\times$ 4.8$\times$ 4.8$\times$ 1.2$\times$ 1.0$\times$ 0.649279456 56.729790925979614 1.2606620205773247 0.10760378837585449 45.0 10.1$\times$ 4.7$\times$ 4.7$\times$ 1.1$\times$ 1.0$\times$ 0.311682624 51.80545425415039 1.1512323167588976 0.10213196277618408 45.0 21.1$\times$ 5.2$\times$ 5.2$\times$ 1.2$\times$ 1.0$\times$ 0.260563174 43.47948217391968 0.9662107149759929 0.08983075618743896 45.0 25.2$\times$ 6.2$\times$ 6.2$\times$ 1.4$\times$ 1.0$\times$ 0.257118268 35.43702173233032 0.7874893718295627 0.10302937030792236 45.0 25.5$\times$ 7.6$\times$ 7.6$\times$ 1.2$\times$ 1.0$\times$ 0.257222006 44.48213315010071 0.9884918477800158 0.08872437477111816 45.0 25.5$\times$ 6.1$\times$ 6.1$\times$ 1.4$\times$ 1.0$\times$ 0.257446907 55.18011164665222 1.2262247032589382 0.08699452877044678 45.0 25.5$\times$ 4.9$\times$ 4.9$\times$ 1.4$\times$ 1.0$\times$ 0.2628202 62.36730432510376 1.385940096113417 0.08706724643707275 45.0 25.0$\times$ 4.3$\times$ 4.3$\times$ 1.4$\times$ 1.0$\times$ 0.01685650650091358
1 ai4code 42.021350969 2058.13050365448 93.5513865297491 56.173041224479675 22 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 42.021302149 1658.1366066932678 75.3698457587849 44.98522067070007 22 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 115.917960059 5072.801410913467 230.58188231424853 0.30863702297210693 22 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 46.930307731 2359.4790189266205 107.24904631484638 55.12779092788696 22 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 89.304571724 2357.343056678772 107.15195712176236 54.93082845211029 22 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 7.338341651 524.7419266700745 23.85190575773066 0.35568690299987793 22 5.7$\times$ 3.2$\times$ 3.2$\times$ 0.87$\times$ 1.0$\times$ 3.430924743 468.64661049842834 21.30211865901947 nan 22.0 12.2$\times$ 3.5$\times$ 3.5$\times$ nan$\times$ 1.0$\times$ 16.392713079 17875.592380285263 812.5269263766029 nan 22.0 2.6$\times$ 0.09$\times$ 0.09$\times$ nan$\times$ 1.0$\times$ 20.715831532 1791.807548046112 81.44579763845964 nan 22.0 2.0$\times$ 0.93$\times$ 0.93$\times$ nan$\times$ 1.0$\times$ 84.060812364 1828.9354338645935 83.13342881202698 2.686689853668213 22 0.5$\times$ 0.91$\times$ 0.91$\times$ 0.11$\times$ 1.0$\times$ 84.148187674 1852.4771118164062 84.20350508256392 2.92848002910614 22.0 0.5$\times$ 0.9$\times$ 0.9$\times$ 0.11$\times$ 1.0$\times$ 10.351275716 446.8820538520813 20.312820629640058 0.29225683212280273 22.0 4.1$\times$ 3.7$\times$ 3.7$\times$ 1.1$\times$ 1.0$\times$ 10.351270767 452.01356172561646 20.546070987528022 0.29219698905944824 22.0 4.1$\times$ 3.7$\times$ 3.7$\times$ 1.1$\times$ 1.0$\times$ 10.351256896 441.05369424819946 20.047895193099976 0.2928950786590576 22.0 4.1$\times$ 3.8$\times$ 3.8$\times$ 1.1$\times$ 1.0$\times$ 8.579049755 448.8571209907532 20.4025964086706 0.2905559539794922 22.0 4.9$\times$ 3.7$\times$ 3.7$\times$ 1.1$\times$ 1.0$\times$ 8.300383482 445.24443006515503 20.238383184779774 0.29106688499450684 22.0 5.1$\times$ 3.7$\times$ 3.7$\times$ 1.1$\times$ 1.0$\times$ 7.342884311 448.9285912513733 20.405845056880604 0.28942036628723145 22.0 5.7$\times$ 3.7$\times$ 3.7$\times$ 1.1$\times$ 1.0$\times$ 7.338318174 456.04315161705017 20.72923416441137 0.2879018783569336 22.0 5.7$\times$ 3.6$\times$ 3.6$\times$ 1.1$\times$ 1.0$\times$ 7.338282447 453.26842164993286 20.60311007499695 0.29134297370910645 22.0 5.7$\times$ 3.7$\times$ 3.7$\times$ 1.1$\times$ 1.0$\times$ 7.338304496 453.98460483551025 20.635663856159557 0.2908484935760498 22.0 5.7$\times$ 3.7$\times$ 3.7$\times$ 1.1$\times$ 1.0$\times$ 7.338341454 453.6614797115326 20.62097635052421 0.2919731140136719 22.0 5.7$\times$ 3.7$\times$ 3.7$\times$ 1.1$\times$ 1.0$\times$ 10.351281402 445.2768952846527 20.239858876575124 0.2901456356048584 22.0 4.1$\times$ 3.7$\times$ 3.7$\times$ 1.1$\times$ 1.0$\times$ 13.89232123 725.3016922473907 32.96825873851776 0.3287196159362793 22.0 3.0$\times$ 2.3$\times$ 2.3$\times$ 0.94$\times$ 1.0$\times$ 13.884773052 721.3020083904266 32.78645492683757 0.3327338695526123 22.0 3.0$\times$ 2.3$\times$ 2.3$\times$ 0.93$\times$ 1.0$\times$ 13.813509449 715.9873871803284 32.54488123546947 0.3328568935394287 22.0 3.0$\times$ 2.3$\times$ 2.3$\times$ 0.93$\times$ 1.0$\times$ 13.73233493 700.5628855228424 31.843767523765564 0.3326704502105713 22.0 3.1$\times$ 2.4$\times$ 2.4$\times$ 0.93$\times$ 1.0$\times$ 13.666695731 744.0530233383179 33.82059196992354 0.33327317237854004 22.0 3.1$\times$ 2.2$\times$ 2.2$\times$ 0.93$\times$ 1.0$\times$ 13.533826983 704.0783450603485 32.00356113910675 0.32915401458740234 22.0 3.1$\times$ 2.4$\times$ 2.4$\times$ 0.94$\times$ 1.0$\times$ 13.390387056 717.3105368614197 32.605024402791805 0.34032273292541504 22.0 3.1$\times$ 2.3$\times$ 2.3$\times$ 0.91$\times$ 1.0$\times$ 13.438197523 714.6821932792664 32.48555423996665 0.3384122848510742 22.0 3.1$\times$ 2.3$\times$ 2.3$\times$ 0.91$\times$ 1.0$\times$ 11.813176334 725.0454339981079 32.95661063627763 0.33997082710266113 22.0 3.6$\times$ 2.3$\times$ 2.3$\times$ 0.91$\times$ 1.0$\times$ 11.653181546 721.1347503662109 32.778852289373226 0.3301575183868408 22.0 3.6$\times$ 2.3$\times$ 2.3$\times$ 0.93$\times$ 1.0$\times$ 9.721864437 726.4276347160339 33.019437941637904 0.3365750312805176 22.0 4.3$\times$ 2.3$\times$ 2.3$\times$ 0.92$\times$ 1.0$\times$ 9.721881252 717.6053602695465 32.61842546679757 0.3347666263580322 22.0 4.3$\times$ 2.3$\times$ 2.3$\times$ 0.92$\times$ 1.0$\times$ 9.711712626 719.5810585021973 32.708229931918055 0.3369932174682617 22.0 4.3$\times$ 2.3$\times$ 2.3$\times$ 0.92$\times$ 1.0$\times$ 9.721875311 711.1039555072784 32.322907068512656 0.33188533782958984 22.0 4.3$\times$ 2.3$\times$ 2.3$\times$ 0.93$\times$ 1.0$\times$ 6.81127848 2706.521098136902 123.02368627895008 30.846352100372314 22.0 6.2$\times$ 0.61$\times$ 0.61$\times$ 0.01$\times$ 1.0$\times$ 42.347999597 2631.6304156780243 119.61956434900111 30.60700798034668 22.0 0.99$\times$ 0.63$\times$ 0.63$\times$ 0.01$\times$ 1.0$\times$ 10.713164153 2779.7161099910736 126.35073227232152 5.243470907211304 22.0 3.9$\times$ 0.6$\times$ 0.6$\times$ 0.06$\times$ 1.0$\times$ nan nan nan nan nan nan nan nan nan nan 10.351218411 507.28328251838684 23.05833102356304 0.2837815284729004 22.0 4.1$\times$ 3.3$\times$ 3.3$\times$ 1.1$\times$ 1.0$\times$ 8.118900943 471.8236973285675 21.44653169675307 0.5451505184173584 22.0 5.2$\times$ 3.5$\times$ 3.5$\times$ 0.57$\times$ 1.0$\times$ 10.351117443 698.499992609024 31.74999966404655 0.28353404998779297 22.0 4.1$\times$ 2.4$\times$ 2.4$\times$ 1.1$\times$ 1.0$\times$ 10.3511435 702.9539813995361 31.952453699978914 0.2886693477630615 22.0 4.1$\times$ 2.4$\times$ 2.4$\times$ 1.1$\times$ 1.0$\times$ 7.338337018 514.7344739437103 23.397021542895924 0.2956087589263916 22.0 5.7$\times$ 3.2$\times$ 3.2$\times$ 1.0$\times$ 1.0$\times$ 10.562812989 607.1688623428345 27.59858465194702 0.29035019874572754 22.0 4.0$\times$ 2.7$\times$ 2.7$\times$ 1.1$\times$ 1.0$\times$ 7.340649694 493.11411237716675 22.414277835325763 0.2872323989868164 22.0 5.7$\times$ 3.4$\times$ 3.4$\times$ 1.1$\times$ 1.0$\times$ 10.413373432 648.9366085529327 29.49711857058785 0.28853654861450195 22.0 4.0$\times$ 2.6$\times$ 2.6$\times$ 1.1$\times$ 1.0$\times$ 10.560436813 690.7246108055115 31.39657321843234 0.2993042469024658 22.0 4.0$\times$ 2.4$\times$ 2.4$\times$ 1.0$\times$ 1.0$\times$ 10.56050783 679.7656352519989 30.89843796599995 0.2952687740325928 22.0 4.0$\times$ 2.4$\times$ 2.4$\times$ 1.0$\times$ 1.0$\times$ 0.13336532633694537
2 agripred 62.825230275 55.422248125076294 3.4638905078172684 1.6602072715759277 16 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 62.82523104 40.645458936691284 2.5403411835432053 1.5510964393615723 16 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 125.650625722 122.77507019042969 7.6734418869018555 1.2563960552215576 16 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 67.853832821 440.9738585948944 27.5608661621809 6.3438873291015625 16 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 125.650473527 479.053067445755 29.940816715359688 6.773514270782471 16 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.056295463 8.27193546295166 0.5169959664344788 1.6014938354492188 16 6.2$\times$ 4.9$\times$ 4.9$\times$ 0.78$\times$ 1.0$\times$ 3.65037995 21.98998188972473 1.3743738681077957 nan 16.0 17.2$\times$ 1.8$\times$ 1.8$\times$ nan$\times$ 1.0$\times$ nan nan nan nan nan nan nan nan nan nan 22.868969438 143.17988538742065 8.948742836713791 nan 16.0 2.7$\times$ 0.28$\times$ 0.28$\times$ nan$\times$ 1.0$\times$ 67.618938534 167.43088722229004 10.464430451393127 6.064088582992554 16 0.93$\times$ 0.24$\times$ 0.24$\times$ 0.21$\times$ 1.0$\times$ 67.630232158 156.78784847259521 9.799240529537201 5.4872355461120605 16.0 0.93$\times$ 0.26$\times$ 0.26$\times$ 0.23$\times$ 1.0$\times$ 45.232776292 35.27482485771179 2.204676553606987 1.5712957382202148 16.0 1.4$\times$ 1.2$\times$ 1.2$\times$ 0.8$\times$ 1.0$\times$ 45.232776292 38.19295024871826 2.3870593905448914 1.5359711647033691 16.0 1.4$\times$ 1.1$\times$ 1.1$\times$ 0.82$\times$ 1.0$\times$ 45.232776291 36.49636745452881 2.2810229659080505 1.4798364639282227 16.0 1.4$\times$ 1.1$\times$ 1.1$\times$ 0.85$\times$ 1.0$\times$ 45.232776192 37.807209730148315 2.3629506081342697 1.4997262954711914 16.0 1.4$\times$ 1.1$\times$ 1.1$\times$ 0.84$\times$ 1.0$\times$ 10.058724745 8.220979690551758 0.5138112306594849 1.4584038257598877 16.0 6.2$\times$ 4.9$\times$ 4.9$\times$ 0.86$\times$ 1.0$\times$ 10.05776268 12.412044763565063 0.7757527977228165 1.4488561153411865 16.0 6.2$\times$ 3.3$\times$ 3.3$\times$ 0.87$\times$ 1.0$\times$ 10.056295519 8.966466665267944 0.5604041665792465 1.4606025218963623 16.0 6.2$\times$ 4.5$\times$ 4.5$\times$ 0.86$\times$ 1.0$\times$ 10.057763336 6.598423480987549 0.4124014675617218 1.5238161087036133 16.0 6.2$\times$ 6.2$\times$ 6.2$\times$ 0.82$\times$ 1.0$\times$ 10.056295843 6.111230134963989 0.38195188343524933 1.459928035736084 16.0 6.2$\times$ 6.7$\times$ 6.7$\times$ 0.86$\times$ 1.0$\times$ 10.056295571 7.5805137157440186 0.47378210723400116 1.505636215209961 16.0 6.2$\times$ 5.4$\times$ 5.4$\times$ 0.83$\times$ 1.0$\times$ 45.232776292 36.416581869125366 2.2760363668203354 1.4607763290405273 16.0 1.4$\times$ 1.1$\times$ 1.1$\times$ 0.86$\times$ 1.0$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 10.066430746 9.202484846115112 0.5751553028821945 1.5936188697814941 16.0 6.2$\times$ 4.4$\times$ 4.4$\times$ 0.79$\times$ 1.0$\times$ 62.825281738 48.19211173057556 3.0120069831609726 1.5665900707244873 16.0 1.0$\times$ 0.84$\times$ 0.84$\times$ 0.8$\times$ 1.0$\times$ 30.648911197 31.600403547286987 1.9750252217054367 1.4716134071350098 16.0 2.0$\times$ 1.3$\times$ 1.3$\times$ 0.85$\times$ 1.0$\times$ 10.053536402 12.036265850067139 0.7522666156291962 1.1380925178527832 16.0 6.2$\times$ 3.4$\times$ 3.4$\times$ 1.1$\times$ 1.0$\times$ 15.085225348 13.097970485687256 0.8186231553554535 1.6156949996948242 16.0 4.2$\times$ 3.1$\times$ 3.1$\times$ 0.78$\times$ 1.0$\times$ 10.053484776 40.79868531227112 2.549917832016945 1.5043129920959473 16.0 6.2$\times$ 1.0$\times$ 1.0$\times$ 0.84$\times$ 1.0$\times$ 15.085225348 42.57713866233826 2.661071166396141 1.5276508331298828 16.0 4.2$\times$ 0.95$\times$ 0.95$\times$ 0.82$\times$ 1.0$\times$ 15.085225348 41.756898403167725 2.609806150197983 1.4952549934387207 16.0 4.2$\times$ 0.97$\times$ 0.97$\times$ 0.84$\times$ 1.0$\times$ 10.056296015 39.50026082992554 2.468766301870346 1.4775021076202393 16.0 6.2$\times$ 1.0$\times$ 1.0$\times$ 0.85$\times$ 1.0$\times$ 10.05776467 6.546316146850586 0.4091447591781616 1.4786615371704102 16.0 6.2$\times$ 6.2$\times$ 6.2$\times$ 0.85$\times$ 1.0$\times$ 10.0577627 12.761768579483032 0.7976105362176895 1.464625358581543 16.0 6.2$\times$ 3.2$\times$ 3.2$\times$ 0.86$\times$ 1.0$\times$ 10.056297762 7.11772894859314 0.44485805928707123 1.5511445999145508 16.0 6.2$\times$ 5.7$\times$ 5.7$\times$ 0.81$\times$ 1.0$\times$ 5.020756094 8.239155769348145 1.6478311538696289 1.6091150045394897 5.0 12.5$\times$ 4.9$\times$ 1.5$\times$ 0.78$\times$ 3.2$\times$ 10.056297547 43.865073919296265 2.7415671199560165 1.5000436305999756 16.0 6.2$\times$ 0.93$\times$ 0.93$\times$ 0.84$\times$ 1.0$\times$ 0.10007262696931561
3 msciedaw 109.300879277 180.96934866905212 6.240322367898349 3.404613971710205 29 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 109.300860007 160.67911171913147 5.540659024797637 3.4713069200515747 29 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 262.192904578 494.5384075641632 17.662085984434402 1.0295131206512451 28 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 115.584050142 620.010458946228 21.379670998145794 8.994433522224426 29 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 218.601730874 726.6640903949738 25.05738242741289 8.792273879051208 29 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 11.559217749 59.689990282058716 2.058275526967542 1.108233094215393 29 9.5$\times$ 2.7$\times$ 2.7$\times$ 0.93$\times$ 0.97$\times$ 7.188847962 100.43520641326904 3.463282979767898 nan 29.0 15.2$\times$ 1.6$\times$ 1.6$\times$ nan$\times$ 0.97$\times$ nan nan nan nan nan nan nan nan nan nan 58.195759661 378.7702217102051 13.061042127938107 nan 29.0 1.9$\times$ 0.42$\times$ 0.42$\times$ nan$\times$ 0.97$\times$ 116.198826845 352.72100353240967 12.162793225255506 5.24458646774292 29 0.94$\times$ 0.46$\times$ 0.46$\times$ 0.2$\times$ 0.97$\times$ 116.18610573 339.99168944358826 11.723851360123733 4.967370390892029 29.0 0.94$\times$ 0.47$\times$ 0.47$\times$ 0.21$\times$ 0.97$\times$ 63.44350403 102.83591151237488 3.5460659142198234 1.146973967552185 29.0 1.7$\times$ 1.6$\times$ 1.6$\times$ 0.9$\times$ 0.97$\times$ 63.443518261 102.67494130134583 3.540515217287787 1.1381497383117676 29.0 1.7$\times$ 1.6$\times$ 1.6$\times$ 0.9$\times$ 0.97$\times$ 63.443531908 109.82291078567505 3.7869969236439673 1.0988798141479492 29.0 1.7$\times$ 1.5$\times$ 1.5$\times$ 0.94$\times$ 0.97$\times$ 63.443520421 93.56191778182983 3.2262730269596496 1.0972015857696533 29.0 1.7$\times$ 1.7$\times$ 1.7$\times$ 0.94$\times$ 0.97$\times$ 63.423766352 102.26655626296997 3.5264329745851715 1.095465064048767 29.0 1.7$\times$ 1.6$\times$ 1.6$\times$ 0.94$\times$ 0.97$\times$ 63.407702845 89.5330901145935 3.087347934985983 1.092516541481018 29.0 1.7$\times$ 1.8$\times$ 1.8$\times$ 0.94$\times$ 0.97$\times$ 12.172822027 62.761632442474365 2.1641942221542885 1.0926793813705444 29.0 9.0$\times$ 2.6$\times$ 2.6$\times$ 0.94$\times$ 0.97$\times$ 11.556783017 71.47490000724792 2.4646517243878594 1.1060409545898438 29.0 9.5$\times$ 2.2$\times$ 2.2$\times$ 0.93$\times$ 0.97$\times$ 11.562375164 63.80595016479492 2.2002051780963767 1.1262248754501343 29.0 9.5$\times$ 2.5$\times$ 2.5$\times$ 0.91$\times$ 0.97$\times$ 13.436972895 59.20034670829773 2.04139126580337 1.0394227504730225 29.0 8.1$\times$ 2.7$\times$ 2.7$\times$ 0.99$\times$ 0.97$\times$ 63.443509706 96.46838569641113 3.3264960584969354 1.1219590902328491 29.0 1.7$\times$ 1.7$\times$ 1.7$\times$ 0.92$\times$ 0.97$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 11.639231426 217.13664078712463 7.487470371969815 3.3447153568267822 29.0 9.4$\times$ 0.74$\times$ 0.74$\times$ 0.31$\times$ 0.97$\times$ 109.355804155 305.769868850708 10.543788581058896 3.21566104888916 29.0 1.0$\times$ 0.53$\times$ 0.53$\times$ 0.32$\times$ 0.97$\times$ 55.13799159 95.3630599975586 3.2883813792261583 1.9499778747558594 29.0 2.0$\times$ 1.7$\times$ 1.7$\times$ 0.53$\times$ 0.97$\times$ 11.94768488 656.9886176586151 22.65477991926259 9.057176947593689 29.0 9.1$\times$ 0.24$\times$ 0.24$\times$ 0.11$\times$ 0.97$\times$ 52.515844908 72.37613487243652 2.4957287887047075 1.0866665840148926 29.0 2.1$\times$ 2.2$\times$ 2.2$\times$ 0.95$\times$ 0.97$\times$ 50.879781355 127.0656065940857 4.381572641175369 1.1252576112747192 29.0 2.1$\times$ 1.3$\times$ 1.3$\times$ 0.91$\times$ 0.97$\times$ 52.51585102 110.53231048583984 3.8114589822703393 1.0550782680511475 29.0 2.1$\times$ 1.5$\times$ 1.5$\times$ 0.98$\times$ 0.97$\times$ 52.51585102 123.08396911621094 4.244274797110722 1.0868643522262573 29.0 2.1$\times$ 1.3$\times$ 1.3$\times$ 0.95$\times$ 0.97$\times$ 21.202864643 96.81979584693909 3.338613649894451 1.1042028665542603 29.0 5.2$\times$ 1.7$\times$ 1.7$\times$ 0.93$\times$ 0.97$\times$ 22.819045645 76.94264149665833 2.6531945343675285 1.1002627611160278 29.0 4.8$\times$ 2.1$\times$ 2.1$\times$ 0.94$\times$ 0.97$\times$ 24.195624185 74.03707575798035 2.55300261234415 1.172670602798462 29.0 4.5$\times$ 2.2$\times$ 2.2$\times$ 0.88$\times$ 0.97$\times$ 11.561640565 72.09141707420349 2.4859109335932237 1.1584433317184448 29.0 9.5$\times$ 2.2$\times$ 2.2$\times$ 0.89$\times$ 0.97$\times$ 13.438498629 100.33945798873901 3.4599813099565178 1.1534526348114014 29.0 8.1$\times$ 1.6$\times$ 1.6$\times$ 0.89$\times$ 0.97$\times$ 11.562469317 95.04704332351685 3.277484252535064 1.1233431100845337 29.0 9.5$\times$ 1.7$\times$ 1.7$\times$ 0.92$\times$ 0.97$\times$ 0.07263579454659108
4 ecomsmph 425.586625688 41733.90953493118 993.6645127364567 607.0280160903931 42 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 425.586622474 42537.15634942055 1012.7894368909654 646.7546262741089 42 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 785.696626316 76640.27326393127 2322.4325231494327 2.212171792984009 33 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 425.587451825 77636.3364675045 1848.48420160725 659.1612203121185 42 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 785.52537712 49282.60704803467 1263.6565909752478 680.3122041225433 39 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 11.653134153 3366.5657110214233 80.15632645289104 1.3705220222473145 42 36.5$\times$ 12.4$\times$ 12.4$\times$ 1.6$\times$ 0.79$\times$ 5.018665634 3356.506365776062 79.91681823276338 nan 42.0 84.8$\times$ 12.4$\times$ 12.4$\times$ nan$\times$ 0.79$\times$ nan nan nan nan nan nan nan nan nan nan 184.766613287 43192.28722834587 1028.3877911510922 nan 42.0 2.3$\times$ 0.97$\times$ 0.97$\times$ nan$\times$ 0.79$\times$ 781.611287001 38322.24778342247 1064.5068828728463 16.906981945037842 36 0.54$\times$ 1.1$\times$ 0.93$\times$ 0.13$\times$ 0.92$\times$ 261.203155108 12871.786661863327 919.4133329902377 16.819904804229736 14.0 1.6$\times$ 3.2$\times$ 1.1$\times$ 0.13$\times$ 2.4$\times$ 19.697104832 3402.4607582092285 81.01097043355306 1.2865118980407715 42.0 21.6$\times$ 12.3$\times$ 12.3$\times$ 1.7$\times$ 0.79$\times$ 19.697115711 3449.9518959522247 82.1417118083863 1.3035528659820557 42.0 21.6$\times$ 12.1$\times$ 12.1$\times$ 1.7$\times$ 0.79$\times$ 19.697113387 3399.3584773540497 80.93710660366784 1.2832071781158447 42.0 21.6$\times$ 12.3$\times$ 12.3$\times$ 1.7$\times$ 0.79$\times$ 19.357521138 3408.75084400177 81.16073438099453 1.304494857788086 42.0 22.0$\times$ 12.2$\times$ 12.2$\times$ 1.7$\times$ 0.79$\times$ 11.916940797 3420.364313840866 81.43724556763966 1.2981553077697754 42.0 35.7$\times$ 12.2$\times$ 12.2$\times$ 1.7$\times$ 0.79$\times$ 11.584847896 3363.0488934516907 80.07259270123073 1.2978832721710205 42.0 36.7$\times$ 12.4$\times$ 12.4$\times$ 1.7$\times$ 0.79$\times$ 11.543247235 3413.0074379444122 81.26208185581933 1.2878456115722656 42.0 36.9$\times$ 12.2$\times$ 12.2$\times$ 1.7$\times$ 0.79$\times$ 11.555867563 3433.909912109375 81.75975981212798 1.3298590183258057 42.0 36.8$\times$ 12.2$\times$ 12.2$\times$ 1.7$\times$ 0.79$\times$ 11.55443213 3428.921715736389 81.64099323181878 1.2851588726043701 42.0 36.8$\times$ 12.2$\times$ 12.2$\times$ 1.7$\times$ 0.79$\times$ 11.561224081 3452.573124885559 82.20412202108474 1.2872874736785889 42.0 36.8$\times$ 12.1$\times$ 12.1$\times$ 1.7$\times$ 0.79$\times$ 19.697100141 3357.5602452754974 79.94191060179756 1.3074476718902588 42.0 21.6$\times$ 12.4$\times$ 12.4$\times$ 1.7$\times$ 0.79$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 65.611069238 78632.88839745522 1872.2116285108384 208.8983871936798 42.0 6.5$\times$ 0.53$\times$ 0.53$\times$ 0.01$\times$ 0.79$\times$ 272.520921779 47942.55790519714 1712.234210899898 205.45413446426392 28.0 1.6$\times$ 0.87$\times$ 0.58$\times$ 0.01$\times$ 1.2$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 19.64131467 4262.952748298645 101.49887495949154 1.3463106155395508 42.0 21.7$\times$ 9.8$\times$ 9.8$\times$ 1.6$\times$ 0.79$\times$ 16.556934963 3395.357932806015 80.84185554300036 1.3099932670593262 42.0 25.7$\times$ 12.3$\times$ 12.3$\times$ 1.7$\times$ 0.79$\times$ 19.64131518 4657.942653894424 110.90339652129582 1.3320400714874268 42.0 21.7$\times$ 9.0$\times$ 9.0$\times$ 1.7$\times$ 0.79$\times$ 19.641314999 4593.025288820267 109.35774497191112 1.348034381866455 42.0 21.7$\times$ 9.1$\times$ 9.1$\times$ 1.6$\times$ 0.79$\times$ 11.550209688 3604.0288021564484 85.81020957515354 1.2967119216918945 42.0 36.8$\times$ 11.6$\times$ 11.6$\times$ 1.7$\times$ 0.79$\times$ 12.612700491 3703.8927097320557 88.18792166028705 1.2796437740325928 42.0 33.7$\times$ 11.3$\times$ 11.3$\times$ 1.7$\times$ 0.79$\times$ 11.558592289 3464.79216504097 82.49505154859452 1.347066879272461 42.0 36.8$\times$ 12.0$\times$ 12.0$\times$ 1.6$\times$ 0.79$\times$ 12.617849073 3700.675738096237 88.11132709752945 1.3055696487426758 42.0 33.7$\times$ 11.3$\times$ 11.3$\times$ 1.7$\times$ 0.79$\times$ 12.612423547 3901.9192864894867 92.9028401545116 nan 42.0 33.7$\times$ 10.7$\times$ 10.7$\times$ nan$\times$ 0.79$\times$ 12.609765019 4063.960522174835 96.76096481368656 1.2793877124786377 42.0 33.8$\times$ 10.3$\times$ 10.3$\times$ 1.7$\times$ 0.79$\times$ 0.0030658784507517746


==> figures/_data/exp_i_script.txt <==
index nb snp_storage_gb snp_sum_save_s snp_avg_save_s snp_median_load_s snp_n snp_rel_storage_gb snp_rel_sum_save_s snp_rel_avg_save_s snp_rel_median_load_s snp_rel_n dill_storage_gb dill_sum_save_s dill_avg_save_s dill_median_load_s dill_n dill_rel_storage_gb dill_rel_sum_save_s dill_rel_avg_save_s dill_rel_median_load_s dill_rel_n shev_storage_gb shev_sum_save_s shev_avg_save_s shev_median_load_s shev_n shev_rel_storage_gb shev_rel_sum_save_s shev_rel_avg_save_s shev_rel_median_load_s shev_rel_n zodb_storage_gb zodb_sum_save_s zodb_avg_save_s zodb_median_load_s zodb_n zodb_rel_storage_gb zodb_rel_sum_save_s zodb_rel_avg_save_s zodb_rel_median_load_s zodb_rel_n zosp_storage_gb zosp_sum_save_s zosp_avg_save_s zosp_median_load_s zosp_n zosp_rel_storage_gb zosp_rel_sum_save_s zosp_rel_avg_save_s zosp_rel_median_load_s zosp_rel_n pga_storage_gb pga_sum_save_s pga_avg_save_s pga_median_load_s pga_n pga_rel_storage_gb pga_rel_sum_save_s pga_rel_avg_save_s pga_rel_median_load_s pga_rel_n snz_storage_gb snz_sum_save_s snz_avg_save_s snz_median_load_s snz_n snz_rel_storage_gb snz_rel_sum_save_s snz_rel_avg_save_s snz_rel_median_load_s snz_rel_n snx_storage_gb snx_sum_save_s snx_avg_save_s snx_median_load_s snx_n snx_rel_storage_gb snx_rel_sum_save_s snx_rel_avg_save_s snx_rel_median_load_s snx_rel_n criu_storage_gb criu_sum_save_s criu_avg_save_s criu_median_load_s criu_n criu_rel_storage_gb criu_rel_sum_save_s criu_rel_avg_save_s criu_rel_median_load_s criu_rel_n crii_storage_gb crii_sum_save_s crii_avg_save_s crii_median_load_s crii_n crii_rel_storage_gb crii_rel_sum_save_s crii_rel_avg_save_s crii_rel_median_load_s crii_rel_n pgcache4_storage_gb pgcache4_sum_save_s pgcache4_avg_save_s pgcache4_median_load_s pgcache4_n pgcache4_rel_storage_gb pgcache4_rel_sum_save_s pgcache4_rel_avg_save_s pgcache4_rel_median_load_s pgcache4_rel_n pgcache16_storage_gb pgcache16_sum_save_s pgcache16_avg_save_s pgcache16_median_load_s pgcache16_n pgcache16_rel_storage_gb pgcache16_rel_sum_save_s pgcache16_rel_avg_save_s pgcache16_rel_median_load_s pgcache16_rel_n pgcache64_storage_gb pgcache64_sum_save_s pgcache64_avg_save_s pgcache64_median_load_s pgcache64_n pgcache64_rel_storage_gb pgcache64_rel_sum_save_s pgcache64_rel_avg_save_s pgcache64_rel_median_load_s pgcache64_rel_n pgcache256_storage_gb pgcache256_sum_save_s pgcache256_avg_save_s pgcache256_median_load_s pgcache256_n pgcache256_rel_storage_gb pgcache256_rel_sum_save_s pgcache256_rel_avg_save_s pgcache256_rel_median_load_s pgcache256_rel_n pgcache1024_storage_gb pgcache1024_sum_save_s pgcache1024_avg_save_s pgcache1024_median_load_s pgcache1024_n pgcache1024_rel_storage_gb pgcache1024_rel_sum_save_s pgcache1024_rel_avg_save_s pgcache1024_rel_median_load_s pgcache1024_rel_n pgcache4096_storage_gb pgcache4096_sum_save_s pgcache4096_avg_save_s pgcache4096_median_load_s pgcache4096_n pgcache4096_rel_storage_gb pgcache4096_rel_sum_save_s pgcache4096_rel_avg_save_s pgcache4096_rel_median_load_s pgcache4096_rel_n pgcache16384_storage_gb pgcache16384_sum_save_s pgcache16384_avg_save_s pgcache16384_median_load_s pgcache16384_n pgcache16384_rel_storage_gb pgcache16384_rel_sum_save_s pgcache16384_rel_avg_save_s pgcache16384_rel_median_load_s pgcache16384_rel_n pgcache65536_storage_gb pgcache65536_sum_save_s pgcache65536_avg_save_s pgcache65536_median_load_s pgcache65536_n pgcache65536_rel_storage_gb pgcache65536_rel_sum_save_s pgcache65536_rel_avg_save_s pgcache65536_rel_median_load_s pgcache65536_rel_n pgcache262144_storage_gb pgcache262144_sum_save_s pgcache262144_avg_save_s pgcache262144_median_load_s pgcache262144_n pgcache262144_rel_storage_gb pgcache262144_rel_sum_save_s pgcache262144_rel_avg_save_s pgcache262144_rel_median_load_s pgcache262144_rel_n pgcache1048576_storage_gb pgcache1048576_sum_save_s pgcache1048576_avg_save_s pgcache1048576_median_load_s pgcache1048576_n pgcache1048576_rel_storage_gb pgcache1048576_rel_sum_save_s pgcache1048576_rel_avg_save_s pgcache1048576_rel_median_load_s pgcache1048576_rel_n pgcache0_storage_gb pgcache0_sum_save_s pgcache0_avg_save_s pgcache0_median_load_s pgcache0_n pgcache0_rel_storage_gb pgcache0_rel_sum_save_s pgcache0_rel_avg_save_s pgcache0_rel_median_load_s pgcache0_rel_n pgcache1m_storage_gb pgcache1m_sum_save_s pgcache1m_avg_save_s pgcache1m_median_load_s pgcache1m_n pgcache1m_rel_storage_gb pgcache1m_rel_sum_save_s pgcache1m_rel_avg_save_s pgcache1m_rel_median_load_s pgcache1m_rel_n pgcache15m_storage_gb pgcache15m_sum_save_s pgcache15m_avg_save_s pgcache15m_median_load_s pgcache15m_n pgcache15m_rel_storage_gb pgcache15m_rel_sum_save_s pgcache15m_rel_avg_save_s pgcache15m_rel_median_load_s pgcache15m_rel_n pgcache31m_storage_gb pgcache31m_sum_save_s pgcache31m_avg_save_s pgcache31m_median_load_s pgcache31m_n pgcache31m_rel_storage_gb pgcache31m_rel_sum_save_s pgcache31m_rel_avg_save_s pgcache31m_rel_median_load_s pgcache31m_rel_n pgcache62m_storage_gb pgcache62m_sum_save_s pgcache62m_avg_save_s pgcache62m_median_load_s pgcache62m_n pgcache62m_rel_storage_gb pgcache62m_rel_sum_save_s pgcache62m_rel_avg_save_s pgcache62m_rel_median_load_s pgcache62m_rel_n pgcache125m_storage_gb pgcache125m_sum_save_s pgcache125m_avg_save_s pgcache125m_median_load_s pgcache125m_n pgcache125m_rel_storage_gb pgcache125m_rel_sum_save_s pgcache125m_rel_avg_save_s pgcache125m_rel_median_load_s pgcache125m_rel_n pgcache250m_storage_gb pgcache250m_sum_save_s pgcache250m_avg_save_s pgcache250m_median_load_s pgcache250m_n pgcache250m_rel_storage_gb pgcache250m_rel_sum_save_s pgcache250m_rel_avg_save_s pgcache250m_rel_median_load_s pgcache250m_rel_n pgcache500m_storage_gb pgcache500m_sum_save_s pgcache500m_avg_save_s pgcache500m_median_load_s pgcache500m_n pgcache500m_rel_storage_gb pgcache500m_rel_sum_save_s pgcache500m_rel_avg_save_s pgcache500m_rel_median_load_s pgcache500m_rel_n pgcache1g_storage_gb pgcache1g_sum_save_s pgcache1g_avg_save_s pgcache1g_median_load_s pgcache1g_n pgcache1g_rel_storage_gb pgcache1g_rel_sum_save_s pgcache1g_rel_avg_save_s pgcache1g_rel_median_load_s pgcache1g_rel_n pgcache2g_storage_gb pgcache2g_sum_save_s pgcache2g_avg_save_s pgcache2g_median_load_s pgcache2g_n pgcache2g_rel_storage_gb pgcache2g_rel_sum_save_s pgcache2g_rel_avg_save_s pgcache2g_rel_median_load_s pgcache2g_rel_n pgcache4g_storage_gb pgcache4g_sum_save_s pgcache4g_avg_save_s pgcache4g_median_load_s pgcache4g_n pgcache4g_rel_storage_gb pgcache4g_rel_sum_save_s pgcache4g_rel_avg_save_s pgcache4g_rel_median_load_s pgcache4g_rel_n pgcache8g_storage_gb pgcache8g_sum_save_s pgcache8g_avg_save_s pgcache8g_median_load_s pgcache8g_n pgcache8g_rel_storage_gb pgcache8g_rel_sum_save_s pgcache8g_rel_avg_save_s pgcache8g_rel_median_load_s pgcache8g_rel_n pgcache10g_storage_gb pgcache10g_sum_save_s pgcache10g_avg_save_s pgcache10g_median_load_s pgcache10g_n pgcache10g_rel_storage_gb pgcache10g_rel_sum_save_s pgcache10g_rel_avg_save_s pgcache10g_rel_median_load_s pgcache10g_rel_n pgcache16g_storage_gb pgcache16g_sum_save_s pgcache16g_avg_save_s pgcache16g_median_load_s pgcache16g_n pgcache16g_rel_storage_gb pgcache16g_rel_sum_save_s pgcache16g_rel_avg_save_s pgcache16g_rel_median_load_s pgcache16g_rel_n pgcache100g_storage_gb pgcache100g_sum_save_s pgcache100g_avg_save_s pgcache100g_median_load_s pgcache100g_n pgcache100g_rel_storage_gb pgcache100g_rel_sum_save_s pgcache100g_rel_avg_save_s pgcache100g_rel_median_load_s pgcache100g_rel_n pgnoavf_storage_gb pgnoavf_sum_save_s pgnoavf_avg_save_s pgnoavf_median_load_s pgnoavf_n pgnoavf_rel_storage_gb pgnoavf_rel_sum_save_s pgnoavf_rel_avg_save_s pgnoavf_rel_median_load_s pgnoavf_rel_n pgcache0noavf_storage_gb pgcache0noavf_sum_save_s pgcache0noavf_avg_save_s pgcache0noavf_median_load_s pgcache0noavf_n pgcache0noavf_rel_storage_gb pgcache0noavf_rel_sum_save_s pgcache0noavf_rel_avg_save_s pgcache0noavf_rel_median_load_s pgcache0noavf_rel_n prand_storage_gb prand_sum_save_s prand_avg_save_s prand_median_load_s prand_n prand_rel_storage_gb prand_rel_sum_save_s prand_rel_avg_save_s prand_rel_median_load_s prand_rel_n pnv_storage_gb pnv_sum_save_s pnv_avg_save_s pnv_median_load_s pnv_n pnv_rel_storage_gb pnv_rel_sum_save_s pnv_rel_avg_save_s pnv_rel_median_load_s pnv_rel_n pnb_storage_gb pnb_sum_save_s pnb_avg_save_s pnb_median_load_s pnb_n pnb_rel_storage_gb pnb_rel_sum_save_s pnb_rel_avg_save_s pnb_rel_median_load_s pnb_rel_n pfl_storage_gb pfl_sum_save_s pfl_avg_save_s pfl_median_load_s pfl_n pfl_rel_storage_gb pfl_rel_sum_save_s pfl_rel_avg_save_s pfl_rel_median_load_s pfl_rel_n pg0_storage_gb pg0_sum_save_s pg0_avg_save_s pg0_median_load_s pg0_n pg0_rel_storage_gb pg0_rel_sum_save_s pg0_rel_avg_save_s pg0_rel_median_load_s pg0_rel_n pg1_storage_gb pg1_sum_save_s pg1_avg_save_s pg1_median_load_s pg1_n pg1_rel_storage_gb pg1_rel_sum_save_s pg1_rel_avg_save_s pg1_rel_median_load_s pg1_rel_n pgl_storage_gb pgl_sum_save_s pgl_avg_save_s pgl_median_load_s pgl_n pgl_rel_storage_gb pgl_rel_sum_save_s pgl_rel_avg_save_s pgl_rel_median_load_s pgl_rel_n pgnostatic_storage_gb pgnostatic_sum_save_s pgnostatic_avg_save_s pgnostatic_median_load_s pgnostatic_n pgnostatic_rel_storage_gb pgnostatic_rel_sum_save_s pgnostatic_rel_avg_save_s pgnostatic_rel_median_load_s pgnostatic_rel_n pgnoavl_storage_gb pgnoavl_sum_save_s pgnoavl_avg_save_s pgnoavl_median_load_s pgnoavl_n pgnoavl_rel_storage_gb pgnoavl_rel_sum_save_s pgnoavl_rel_avg_save_s pgnoavl_rel_median_load_s pgnoavl_rel_n pgnoavlstatic_storage_gb pgnoavlstatic_sum_save_s pgnoavlstatic_avg_save_s pgnoavlstatic_median_load_s pgnoavlstatic_n pgnoavlstatic_rel_storage_gb pgnoavlstatic_rel_sum_save_s pgnoavlstatic_rel_avg_save_s pgnoavlstatic_rel_median_load_s pgnoavlstatic_rel_n pglnoavlstatic_storage_gb pglnoavlstatic_sum_save_s pglnoavlstatic_avg_save_s pglnoavlstatic_median_load_s pglnoavlstatic_n pglnoavlstatic_rel_storage_gb pglnoavlstatic_rel_sum_save_s pglnoavlstatic_rel_avg_save_s pglnoavlstatic_rel_median_load_s pglnoavlstatic_rel_n pglnostatic_storage_gb pglnostatic_sum_save_s pglnostatic_avg_save_s pglnostatic_median_load_s pglnostatic_n pglnostatic_rel_storage_gb pglnostatic_rel_sum_save_s pglnostatic_rel_avg_save_s pglnostatic_rel_median_load_s pglnostatic_rel_n pgaz_storage_gb pgaz_sum_save_s pgaz_avg_save_s pgaz_median_load_s pgaz_n pgaz_rel_storage_gb pgaz_rel_sum_save_s pgaz_rel_avg_save_s pgaz_rel_median_load_s pgaz_rel_n est_mut_rate
5 netmnist 2.938049586 3.043633460998535 0.07078217351159384 0.03763222694396973 43 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 2.938049586 3.043633460998535 0.07078217351159384 0.03763222694396973 43 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 20.565802279 24.4422025680542 0.5684233155361441 nan 43 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 3.008006842 6.326091766357422 0.14711841317110283 nan 43 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 5.876113116 6.983572959899902 0.16240867348604424 nan 43 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.261426548 4.424310207366943 0.1028909350550452 0.0607755184173584 43 11.2$\times$ 0.69$\times$ 0.69$\times$ 0.62$\times$ 1.0$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 20.36406564 189.90791630744934 4.416463169940682 0.5078097581863403 43 0.14$\times$ 0.02$\times$ 0.02$\times$ 0.07$\times$ 1.0$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0.06675961501906819
6 rlactcri 0.055006884 15.687910318374634 0.06128089968115091 0.013669967651367188 256 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.055006884 15.687910318374634 0.06128089968115091 0.013669967651367188 256 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.311519532 103.45381093025208 0.40411644894629717 nan 256 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.058655471 17.481022834777832 0.0682852454483509 nan 256 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.110099448 17.753105640411377 0.06934806890785694 nan 256 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.038754309 5.297105073928833 0.020691816695034504 0.04244112968444824 256 1.4$\times$ 3.0$\times$ 3.0$\times$ 0.32$\times$ 1.0$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 64.544152259 679.2561142444611 2.653344196267426 1.4586181640625 256 0.0$\times$ 0.02$\times$ 0.02$\times$ 0.01$\times$ 1.0$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0.7033723721607639
7 vaenet 1.90798906 2.0795068740844727 0.06708086690595073 0.03250241279602051 31 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.90798906 2.0795068740844727 0.06708086690595073 0.03250241279602051 31 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 13.355788533 16.720657348632812 0.5393760435042843 nan 31 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.971604441 4.126164436340332 0.13310207859162362 nan 31 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 3.81598736 4.485462188720703 0.14469232866840978 nan 31 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.148329903 3.3104095458984375 0.1067874047064012 0.08417320251464844 31 12.9$\times$ 0.63$\times$ 0.63$\times$ 0.39$\times$ 1.0$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 14.521799384 131.7345039844513 4.249500128530687 0.5048364400863647 31 0.13$\times$ 0.02$\times$ 0.02$\times$ 0.06$\times$ 1.0$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0.04593946730202047
8 tseqpred 4.936693381 7.097529172897339 0.15429411245428998 nan 46 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 4.936693381 7.097529172897339 0.15429411245428998 nan 46 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 29.470850009 42.4389328956604 0.9225854977317478 nan 46 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 5.053480418 11.876962184906006 0.2581948301066523 nan 46 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 9.873401702 12.82846450805664 0.2788796632186226 nan 46 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.168381152 6.236716270446777 0.13558078848797342 nan 46 29.3$\times$ 1.1$\times$ 1.1$\times$ nan$\times$ 1.0$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 23.140129158 172.305095911026 3.745762954587522 0.67755126953125 46 0.21$\times$ 0.04$\times$ 0.04$\times$ nan$\times$ 1.0$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0.012155994891984006
9 wordlang 8.264076299 16.55171799659729 0.19941828911563 nan 83 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 8.264076299 16.55171799659729 0.19941828911563 nan 83 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 66.112767273 151.73386240005493 1.8281188240970474 nan 83 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 8.364865066 25.310606241226196 0.3049470631473036 nan 83 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 16.528179822 26.920349836349487 0.3243415642933673 nan 83 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 2.327966183 17.71069073677063 0.21338181610567025 nan 83 3.5$\times$ 0.93$\times$ 0.93$\times$ nan$\times$ 1.0$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 38.80489784 349.8270266056061 4.214783453079591 0.8426977396011353 83 0.21$\times$ 0.05$\times$ 0.05$\times$ nan$\times$ 1.0$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 0.2728291452486656


==> figures/_data/exp_i_skltweet.txt <==
index nb snp_storage_gb snp_sum_save_s snp_avg_save_s snp_median_load_s snp_n snp_rel_storage_gb snp_rel_sum_save_s snp_rel_avg_save_s snp_rel_median_load_s snp_rel_n dill_storage_gb dill_sum_save_s dill_avg_save_s dill_median_load_s dill_n dill_rel_storage_gb dill_rel_sum_save_s dill_rel_avg_save_s dill_rel_median_load_s dill_rel_n shev_storage_gb shev_sum_save_s shev_avg_save_s shev_median_load_s shev_n shev_rel_storage_gb shev_rel_sum_save_s shev_rel_avg_save_s shev_rel_median_load_s shev_rel_n zodb_storage_gb zodb_sum_save_s zodb_avg_save_s zodb_median_load_s zodb_n zodb_rel_storage_gb zodb_rel_sum_save_s zodb_rel_avg_save_s zodb_rel_median_load_s zodb_rel_n zosp_storage_gb zosp_sum_save_s zosp_avg_save_s zosp_median_load_s zosp_n zosp_rel_storage_gb zosp_rel_sum_save_s zosp_rel_avg_save_s zosp_rel_median_load_s zosp_rel_n pga_storage_gb pga_sum_save_s pga_avg_save_s pga_median_load_s pga_n pga_rel_storage_gb pga_rel_sum_save_s pga_rel_avg_save_s pga_rel_median_load_s pga_rel_n snz_storage_gb snz_sum_save_s snz_avg_save_s snz_median_load_s snz_n snz_rel_storage_gb snz_rel_sum_save_s snz_rel_avg_save_s snz_rel_median_load_s snz_rel_n snx_storage_gb snx_sum_save_s snx_avg_save_s snx_median_load_s snx_n snx_rel_storage_gb snx_rel_sum_save_s snx_rel_avg_save_s snx_rel_median_load_s snx_rel_n criu_storage_gb criu_sum_save_s criu_avg_save_s criu_median_load_s criu_n criu_rel_storage_gb criu_rel_sum_save_s criu_rel_avg_save_s criu_rel_median_load_s criu_rel_n crii_storage_gb crii_sum_save_s crii_avg_save_s crii_median_load_s crii_n crii_rel_storage_gb crii_rel_sum_save_s crii_rel_avg_save_s crii_rel_median_load_s crii_rel_n pgcache4_storage_gb pgcache4_sum_save_s pgcache4_avg_save_s pgcache4_median_load_s pgcache4_n pgcache4_rel_storage_gb pgcache4_rel_sum_save_s pgcache4_rel_avg_save_s pgcache4_rel_median_load_s pgcache4_rel_n pgcache16_storage_gb pgcache16_sum_save_s pgcache16_avg_save_s pgcache16_median_load_s pgcache16_n pgcache16_rel_storage_gb pgcache16_rel_sum_save_s pgcache16_rel_avg_save_s pgcache16_rel_median_load_s pgcache16_rel_n pgcache64_storage_gb pgcache64_sum_save_s pgcache64_avg_save_s pgcache64_median_load_s pgcache64_n pgcache64_rel_storage_gb pgcache64_rel_sum_save_s pgcache64_rel_avg_save_s pgcache64_rel_median_load_s pgcache64_rel_n pgcache256_storage_gb pgcache256_sum_save_s pgcache256_avg_save_s pgcache256_median_load_s pgcache256_n pgcache256_rel_storage_gb pgcache256_rel_sum_save_s pgcache256_rel_avg_save_s pgcache256_rel_median_load_s pgcache256_rel_n pgcache1024_storage_gb pgcache1024_sum_save_s pgcache1024_avg_save_s pgcache1024_median_load_s pgcache1024_n pgcache1024_rel_storage_gb pgcache1024_rel_sum_save_s pgcache1024_rel_avg_save_s pgcache1024_rel_median_load_s pgcache1024_rel_n pgcache4096_storage_gb pgcache4096_sum_save_s pgcache4096_avg_save_s pgcache4096_median_load_s pgcache4096_n pgcache4096_rel_storage_gb pgcache4096_rel_sum_save_s pgcache4096_rel_avg_save_s pgcache4096_rel_median_load_s pgcache4096_rel_n pgcache16384_storage_gb pgcache16384_sum_save_s pgcache16384_avg_save_s pgcache16384_median_load_s pgcache16384_n pgcache16384_rel_storage_gb pgcache16384_rel_sum_save_s pgcache16384_rel_avg_save_s pgcache16384_rel_median_load_s pgcache16384_rel_n pgcache65536_storage_gb pgcache65536_sum_save_s pgcache65536_avg_save_s pgcache65536_median_load_s pgcache65536_n pgcache65536_rel_storage_gb pgcache65536_rel_sum_save_s pgcache65536_rel_avg_save_s pgcache65536_rel_median_load_s pgcache65536_rel_n pgcache262144_storage_gb pgcache262144_sum_save_s pgcache262144_avg_save_s pgcache262144_median_load_s pgcache262144_n pgcache262144_rel_storage_gb pgcache262144_rel_sum_save_s pgcache262144_rel_avg_save_s pgcache262144_rel_median_load_s pgcache262144_rel_n pgcache1048576_storage_gb pgcache1048576_sum_save_s pgcache1048576_avg_save_s pgcache1048576_median_load_s pgcache1048576_n pgcache1048576_rel_storage_gb pgcache1048576_rel_sum_save_s pgcache1048576_rel_avg_save_s pgcache1048576_rel_median_load_s pgcache1048576_rel_n pgcache0_storage_gb pgcache0_sum_save_s pgcache0_avg_save_s pgcache0_median_load_s pgcache0_n pgcache0_rel_storage_gb pgcache0_rel_sum_save_s pgcache0_rel_avg_save_s pgcache0_rel_median_load_s pgcache0_rel_n pgcache1m_storage_gb pgcache1m_sum_save_s pgcache1m_avg_save_s pgcache1m_median_load_s pgcache1m_n pgcache1m_rel_storage_gb pgcache1m_rel_sum_save_s pgcache1m_rel_avg_save_s pgcache1m_rel_median_load_s pgcache1m_rel_n pgcache15m_storage_gb pgcache15m_sum_save_s pgcache15m_avg_save_s pgcache15m_median_load_s pgcache15m_n pgcache15m_rel_storage_gb pgcache15m_rel_sum_save_s pgcache15m_rel_avg_save_s pgcache15m_rel_median_load_s pgcache15m_rel_n pgcache31m_storage_gb pgcache31m_sum_save_s pgcache31m_avg_save_s pgcache31m_median_load_s pgcache31m_n pgcache31m_rel_storage_gb pgcache31m_rel_sum_save_s pgcache31m_rel_avg_save_s pgcache31m_rel_median_load_s pgcache31m_rel_n pgcache62m_storage_gb pgcache62m_sum_save_s pgcache62m_avg_save_s pgcache62m_median_load_s pgcache62m_n pgcache62m_rel_storage_gb pgcache62m_rel_sum_save_s pgcache62m_rel_avg_save_s pgcache62m_rel_median_load_s pgcache62m_rel_n pgcache125m_storage_gb pgcache125m_sum_save_s pgcache125m_avg_save_s pgcache125m_median_load_s pgcache125m_n pgcache125m_rel_storage_gb pgcache125m_rel_sum_save_s pgcache125m_rel_avg_save_s pgcache125m_rel_median_load_s pgcache125m_rel_n pgcache250m_storage_gb pgcache250m_sum_save_s pgcache250m_avg_save_s pgcache250m_median_load_s pgcache250m_n pgcache250m_rel_storage_gb pgcache250m_rel_sum_save_s pgcache250m_rel_avg_save_s pgcache250m_rel_median_load_s pgcache250m_rel_n pgcache500m_storage_gb pgcache500m_sum_save_s pgcache500m_avg_save_s pgcache500m_median_load_s pgcache500m_n pgcache500m_rel_storage_gb pgcache500m_rel_sum_save_s pgcache500m_rel_avg_save_s pgcache500m_rel_median_load_s pgcache500m_rel_n pgcache1g_storage_gb pgcache1g_sum_save_s pgcache1g_avg_save_s pgcache1g_median_load_s pgcache1g_n pgcache1g_rel_storage_gb pgcache1g_rel_sum_save_s pgcache1g_rel_avg_save_s pgcache1g_rel_median_load_s pgcache1g_rel_n pgcache2g_storage_gb pgcache2g_sum_save_s pgcache2g_avg_save_s pgcache2g_median_load_s pgcache2g_n pgcache2g_rel_storage_gb pgcache2g_rel_sum_save_s pgcache2g_rel_avg_save_s pgcache2g_rel_median_load_s pgcache2g_rel_n pgcache4g_storage_gb pgcache4g_sum_save_s pgcache4g_avg_save_s pgcache4g_median_load_s pgcache4g_n pgcache4g_rel_storage_gb pgcache4g_rel_sum_save_s pgcache4g_rel_avg_save_s pgcache4g_rel_median_load_s pgcache4g_rel_n pgcache8g_storage_gb pgcache8g_sum_save_s pgcache8g_avg_save_s pgcache8g_median_load_s pgcache8g_n pgcache8g_rel_storage_gb pgcache8g_rel_sum_save_s pgcache8g_rel_avg_save_s pgcache8g_rel_median_load_s pgcache8g_rel_n pgcache10g_storage_gb pgcache10g_sum_save_s pgcache10g_avg_save_s pgcache10g_median_load_s pgcache10g_n pgcache10g_rel_storage_gb pgcache10g_rel_sum_save_s pgcache10g_rel_avg_save_s pgcache10g_rel_median_load_s pgcache10g_rel_n pgcache16g_storage_gb pgcache16g_sum_save_s pgcache16g_avg_save_s pgcache16g_median_load_s pgcache16g_n pgcache16g_rel_storage_gb pgcache16g_rel_sum_save_s pgcache16g_rel_avg_save_s pgcache16g_rel_median_load_s pgcache16g_rel_n pgcache100g_storage_gb pgcache100g_sum_save_s pgcache100g_avg_save_s pgcache100g_median_load_s pgcache100g_n pgcache100g_rel_storage_gb pgcache100g_rel_sum_save_s pgcache100g_rel_avg_save_s pgcache100g_rel_median_load_s pgcache100g_rel_n pgnoavf_storage_gb pgnoavf_sum_save_s pgnoavf_avg_save_s pgnoavf_median_load_s pgnoavf_n pgnoavf_rel_storage_gb pgnoavf_rel_sum_save_s pgnoavf_rel_avg_save_s pgnoavf_rel_median_load_s pgnoavf_rel_n pgcache0noavf_storage_gb pgcache0noavf_sum_save_s pgcache0noavf_avg_save_s pgcache0noavf_median_load_s pgcache0noavf_n pgcache0noavf_rel_storage_gb pgcache0noavf_rel_sum_save_s pgcache0noavf_rel_avg_save_s pgcache0noavf_rel_median_load_s pgcache0noavf_rel_n prand_storage_gb prand_sum_save_s prand_avg_save_s prand_median_load_s prand_n prand_rel_storage_gb prand_rel_sum_save_s prand_rel_avg_save_s prand_rel_median_load_s prand_rel_n pnv_storage_gb pnv_sum_save_s pnv_avg_save_s pnv_median_load_s pnv_n pnv_rel_storage_gb pnv_rel_sum_save_s pnv_rel_avg_save_s pnv_rel_median_load_s pnv_rel_n pnb_storage_gb pnb_sum_save_s pnb_avg_save_s pnb_median_load_s pnb_n pnb_rel_storage_gb pnb_rel_sum_save_s pnb_rel_avg_save_s pnb_rel_median_load_s pnb_rel_n pfl_storage_gb pfl_sum_save_s pfl_avg_save_s pfl_median_load_s pfl_n pfl_rel_storage_gb pfl_rel_sum_save_s pfl_rel_avg_save_s pfl_rel_median_load_s pfl_rel_n pg0_storage_gb pg0_sum_save_s pg0_avg_save_s pg0_median_load_s pg0_n pg0_rel_storage_gb pg0_rel_sum_save_s pg0_rel_avg_save_s pg0_rel_median_load_s pg0_rel_n pg1_storage_gb pg1_sum_save_s pg1_avg_save_s pg1_median_load_s pg1_n pg1_rel_storage_gb pg1_rel_sum_save_s pg1_rel_avg_save_s pg1_rel_median_load_s pg1_rel_n pgl_storage_gb pgl_sum_save_s pgl_avg_save_s pgl_median_load_s pgl_n pgl_rel_storage_gb pgl_rel_sum_save_s pgl_rel_avg_save_s pgl_rel_median_load_s pgl_rel_n pgnostatic_storage_gb pgnostatic_sum_save_s pgnostatic_avg_save_s pgnostatic_median_load_s pgnostatic_n pgnostatic_rel_storage_gb pgnostatic_rel_sum_save_s pgnostatic_rel_avg_save_s pgnostatic_rel_median_load_s pgnostatic_rel_n pgnoavl_storage_gb pgnoavl_sum_save_s pgnoavl_avg_save_s pgnoavl_median_load_s pgnoavl_n pgnoavl_rel_storage_gb pgnoavl_rel_sum_save_s pgnoavl_rel_avg_save_s pgnoavl_rel_median_load_s pgnoavl_rel_n pgnoavlstatic_storage_gb pgnoavlstatic_sum_save_s pgnoavlstatic_avg_save_s pgnoavlstatic_median_load_s pgnoavlstatic_n pgnoavlstatic_rel_storage_gb pgnoavlstatic_rel_sum_save_s pgnoavlstatic_rel_avg_save_s pgnoavlstatic_rel_median_load_s pgnoavlstatic_rel_n pglnoavlstatic_storage_gb pglnoavlstatic_sum_save_s pglnoavlstatic_avg_save_s pglnoavlstatic_median_load_s pglnoavlstatic_n pglnoavlstatic_rel_storage_gb pglnoavlstatic_rel_sum_save_s pglnoavlstatic_rel_avg_save_s pglnoavlstatic_rel_median_load_s pglnoavlstatic_rel_n pglnostatic_storage_gb pglnostatic_sum_save_s pglnostatic_avg_save_s pglnostatic_median_load_s pglnostatic_n pglnostatic_rel_storage_gb pglnostatic_rel_sum_save_s pglnostatic_rel_avg_save_s pglnostatic_rel_median_load_s pglnostatic_rel_n pgaz_storage_gb pgaz_sum_save_s pgaz_avg_save_s pgaz_median_load_s pgaz_n pgaz_rel_storage_gb pgaz_rel_sum_save_s pgaz_rel_avg_save_s pgaz_rel_median_load_s pgaz_rel_n est_mut_rate
0 skltweet 6.597577314 349.11452627182007 7.758100583818224 4.247405767440796 45 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 6.563615904 269.38038754463196 5.986230834325155 3.2777429819107056 45 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 14.862850484 717.0489146709442 15.934420326020982 0.12305974960327148 45 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 7.234423003 399.4344165325165 8.876320367389255 4.048603177070618 45 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 14.023627584 401.16846466064453 8.914854770236545 4.108031511306763 45 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.258629496 46.89073324203491 1.0420162942674425 0.25689995288848877 45 25.4$\times$ 5.7$\times$ 5.7$\times$ 0.48$\times$ 1.0$\times$ 2.406599683 288.62761211395264 6.4139469358656145 3.550034523010254 45.0 2.7$\times$ 0.93$\times$ 0.93$\times$ 0.03$\times$ 1.0$\times$ 1.805245279 1734.285974264145 38.539688316981 nan 45.0 3.6$\times$ 0.16$\times$ 0.16$\times$ nan$\times$ 1.0$\times$ 22.798790769 386.45044231414795 8.587787606981065 1.0890167951583862 45 0.29$\times$ 0.7$\times$ 0.7$\times$ 0.11$\times$ 1.0$\times$ 22.717051316 400.6384222507477 8.903076050016615 nan 45 0.29$\times$ 0.67$\times$ 0.67$\times$ nan$\times$ 1.0$\times$ 1.240964115 37.836451292037964 0.8408100287119548 0.1075829267501831 45 5.3$\times$ 7.1$\times$ 7.1$\times$ 1.1$\times$ 1.0$\times$ 1.240963746 45.08499813079834 1.0018888473510743 0.10354924201965332 45 5.3$\times$ 6.0$\times$ 6.0$\times$ 1.2$\times$ 1.0$\times$ 1.240963722 36.79925727844238 0.8177612728542751 0.10214793682098389 45 5.3$\times$ 7.3$\times$ 7.3$\times$ 1.2$\times$ 1.0$\times$ 1.175113022 36.24362564086914 0.8054139031304254 0.10380005836486816 45 5.6$\times$ 7.4$\times$ 7.4$\times$ 1.2$\times$ 1.0$\times$ 1.017566928 36.73136281967163 0.816252507103814 0.10193252563476562 45 6.5$\times$ 7.3$\times$ 7.3$\times$ 1.2$\times$ 1.0$\times$ 0.282606567 34.910828828811646 0.7757961961958143 0.1030735969543457 45 23.2$\times$ 7.7$\times$ 7.7$\times$ 1.2$\times$ 1.0$\times$ 0.255496132 35.67171859741211 0.7927048577202691 0.10639369487762451 45 25.7$\times$ 7.6$\times$ 7.6$\times$ 1.2$\times$ 1.0$\times$ 0.260105596 34.784343957901 0.7729854212866889 0.10528910160064697 45 25.2$\times$ 7.7$\times$ 7.7$\times$ 1.2$\times$ 1.0$\times$ 0.257117086 34.644636154174805 0.7698808034261068 0.10425126552581787 45 25.5$\times$ 7.8$\times$ 7.8$\times$ 1.2$\times$ 1.0$\times$ 0.25833808 34.645681858062744 0.7699040412902832 0.10344171524047852 45 25.4$\times$ 7.8$\times$ 7.8$\times$ 1.2$\times$ 1.0$\times$ 1.240964866 37.25022053718567 0.827782678604126 0.10362088680267334 45 5.3$\times$ 7.2$\times$ 7.2$\times$ 1.2$\times$ 1.0$\times$ 0.98105973 57.94051647186279 1.2875670327080622 0.11377239227294922 45.0 6.7$\times$ 4.6$\times$ 4.6$\times$ 1.1$\times$ 1.0$\times$ 0.937158571 56.781617164611816 1.2618137147691515 0.11703026294708252 45.0 7.0$\times$ 4.7$\times$ 4.7$\times$ 1.1$\times$ 1.0$\times$ 0.871084228 57.17372751235962 1.270527278052436 0.11868858337402344 45.0 7.5$\times$ 4.7$\times$ 4.7$\times$ 1.0$\times$ 1.0$\times$ 0.789298063 55.86728286743164 1.2414951748318142 0.11386966705322266 45.0 8.3$\times$ 4.8$\times$ 4.8$\times$ 1.1$\times$ 1.0$\times$ 0.482501859 56.072962522506714 1.2460658338334825 0.11400604248046875 45.0 13.6$\times$ 4.8$\times$ 4.8$\times$ 1.1$\times$ 1.0$\times$ 0.304208692 55.28581166267395 1.2285735925038657 0.11419475078582764 45.0 21.6$\times$ 4.9$\times$ 4.9$\times$ 1.1$\times$ 1.0$\times$ 0.292090561 54.74602222442627 1.216578271653917 0.11399352550506592 45.0 22.5$\times$ 4.9$\times$ 4.9$\times$ 1.1$\times$ 1.0$\times$ 0.291859304 55.450212240219116 1.2322269386715359 0.11464715003967285 45.0 22.5$\times$ 4.9$\times$ 4.9$\times$ 1.1$\times$ 1.0$\times$ 0.291506208 55.53545594215393 1.2341212431589763 0.11587834358215332 45.0 22.5$\times$ 4.9$\times$ 4.9$\times$ 1.1$\times$ 1.0$\times$ 0.291947848 53.67440152168274 1.1927644782596165 0.11568140983581543 45.0 22.5$\times$ 5.0$\times$ 5.0$\times$ 1.1$\times$ 1.0$\times$ 0.291505518 54.47920799255371 1.2106490665011935 0.1157599687576294 45.0 22.5$\times$ 4.9$\times$ 4.9$\times$ 1.1$\times$ 1.0$\times$ 0.29253103 55.04304838180542 1.2231788529290093 0.11677062511444092 45.0 22.4$\times$ 4.9$\times$ 4.9$\times$ 1.1$\times$ 1.0$\times$ 0.345553908 63.351237535476685 1.4078052785661486 0.11696779727935791 45.0 19.0$\times$ 4.3$\times$ 4.3$\times$ 1.1$\times$ 1.0$\times$ 0.29208912 55.374807596206665 1.2305512799157037 0.11884355545043945 45.0 22.5$\times$ 4.9$\times$ 4.9$\times$ 1.0$\times$ 1.0$\times$ 0.557839318 411.0706479549408 9.134903287887573 3.8375144004821777 45 11.8$\times$ 0.66$\times$ 0.66$\times$ 0.03$\times$ 1.0$\times$ 6.554508283 414.9234895706177 9.22052199045817 3.8360869884490967 45 1.0$\times$ 0.65$\times$ 0.65$\times$ 0.03$\times$ 1.0$\times$ 0.849664276 135.22955703735352 3.005101267496745 0.610869288444519 45.0 7.7$\times$ 2.0$\times$ 2.0$\times$ 0.2$\times$ 1.0$\times$ 0.72447764 535.6172659397125 11.90260590977139 2.5004465579986572 45.0 9.1$\times$ 0.5$\times$ 0.5$\times$ 0.05$\times$ 1.0$\times$ 0.649279456 42.01534652709961 0.9336743672688802 0.10657835006713867 45 10.1$\times$ 6.4$\times$ 6.4$\times$ 1.2$\times$ 1.0$\times$ 0.337179893 90.72263741493225 2.0160586092207167 0.1805330514907837 45 19.5$\times$ 3.0$\times$ 3.0$\times$ 0.68$\times$ 1.0$\times$ 0.649279456 55.89012145996094 1.242002699110243 0.10235595703125 45 10.1$\times$ 4.8$\times$ 4.8$\times$ 1.2$\times$ 1.0$\times$ 0.649279456 56.729790925979614 1.2606620205773247 0.10760378837585449 45 10.1$\times$ 4.7$\times$ 4.7$\times$ 1.1$\times$ 1.0$\times$ 0.311682624 51.80545425415039 1.1512323167588976 0.10213196277618408 45 21.1$\times$ 5.2$\times$ 5.2$\times$ 1.2$\times$ 1.0$\times$ 0.260563174 43.47948217391968 0.9662107149759929 0.08983075618743896 45 25.2$\times$ 6.2$\times$ 6.2$\times$ 1.4$\times$ 1.0$\times$ 0.257118268 35.43702173233032 0.7874893718295627 0.10302937030792236 45 25.5$\times$ 7.6$\times$ 7.6$\times$ 1.2$\times$ 1.0$\times$ 0.257222006 44.48213315010071 0.9884918477800158 0.08872437477111816 45 25.5$\times$ 6.1$\times$ 6.1$\times$ 1.4$\times$ 1.0$\times$ 0.257446907 55.18011164665222 1.2262247032589382 0.08699452877044678 45 25.5$\times$ 4.9$\times$ 4.9$\times$ 1.4$\times$ 1.0$\times$ 0.2628202 62.36730432510376 1.385940096113417 0.08706724643707275 45 25.0$\times$ 4.3$\times$ 4.3$\times$ 1.4$\times$ 1.0$\times$ 0.094224725 36.560948610305786 0.8124655246734619 0.11162757873535156 45.0 69.7$\times$ 7.4$\times$ 7.4$\times$ 1.1$\times$ 1.0$\times$ 0.01685650650091358


==> figures/_data/exp_ii.txt <==
index nb pgcache0noavf_storage_gb pgcache0noavf_sum_save_s pgcache0noavf_avg_save_s pgcache0noavf_median_load_s pgcache0noavf_rel_storage_gb pgcache0noavf_rel_sum_save_s pgcache0noavf_rel_avg_save_s pgcache0noavf_rel_median_load_s pga_storage_gb pga_sum_save_s pga_avg_save_s pga_median_load_s pga_rel_storage_gb pga_rel_sum_save_s pga_rel_avg_save_s pga_rel_median_load_s snp_storage_gb snp_sum_save_s snp_avg_save_s snp_median_load_s snp_rel_storage_gb snp_rel_sum_save_s snp_rel_avg_save_s snp_rel_median_load_s dill_storage_gb dill_sum_save_s dill_avg_save_s dill_median_load_s dill_rel_storage_gb dill_rel_sum_save_s dill_rel_avg_save_s dill_rel_median_load_s shev_storage_gb shev_sum_save_s shev_avg_save_s shev_median_load_s shev_rel_storage_gb shev_rel_sum_save_s shev_rel_avg_save_s shev_rel_median_load_s zodb_storage_gb zodb_sum_save_s zodb_avg_save_s zodb_median_load_s zodb_rel_storage_gb zodb_rel_sum_save_s zodb_rel_avg_save_s zodb_rel_median_load_s zosp_storage_gb zosp_sum_save_s zosp_avg_save_s zosp_median_load_s zosp_rel_storage_gb zosp_rel_sum_save_s zosp_rel_avg_save_s zosp_rel_median_load_s criu_storage_gb criu_sum_save_s criu_avg_save_s criu_median_load_s criu_rel_storage_gb criu_rel_sum_save_s criu_rel_avg_save_s criu_rel_median_load_s crii_storage_gb crii_sum_save_s crii_avg_save_s crii_median_load_s crii_rel_storage_gb crii_rel_sum_save_s crii_rel_avg_save_s crii_rel_median_load_s pgcache4_storage_gb pgcache4_sum_save_s pgcache4_avg_save_s pgcache4_median_load_s pgcache4_rel_storage_gb pgcache4_rel_sum_save_s pgcache4_rel_avg_save_s pgcache4_rel_median_load_s pgcache16_storage_gb pgcache16_sum_save_s pgcache16_avg_save_s pgcache16_median_load_s pgcache16_rel_storage_gb pgcache16_rel_sum_save_s pgcache16_rel_avg_save_s pgcache16_rel_median_load_s pgcache64_storage_gb pgcache64_sum_save_s pgcache64_avg_save_s pgcache64_median_load_s pgcache64_rel_storage_gb pgcache64_rel_sum_save_s pgcache64_rel_avg_save_s pgcache64_rel_median_load_s pgcache256_storage_gb pgcache256_sum_save_s pgcache256_avg_save_s pgcache256_median_load_s pgcache256_rel_storage_gb pgcache256_rel_sum_save_s pgcache256_rel_avg_save_s pgcache256_rel_median_load_s pgcache1024_storage_gb pgcache1024_sum_save_s pgcache1024_avg_save_s pgcache1024_median_load_s pgcache1024_rel_storage_gb pgcache1024_rel_sum_save_s pgcache1024_rel_avg_save_s pgcache1024_rel_median_load_s pgcache4096_storage_gb pgcache4096_sum_save_s pgcache4096_avg_save_s pgcache4096_median_load_s pgcache4096_rel_storage_gb pgcache4096_rel_sum_save_s pgcache4096_rel_avg_save_s pgcache4096_rel_median_load_s pgcache16384_storage_gb pgcache16384_sum_save_s pgcache16384_avg_save_s pgcache16384_median_load_s pgcache16384_rel_storage_gb pgcache16384_rel_sum_save_s pgcache16384_rel_avg_save_s pgcache16384_rel_median_load_s pgcache65536_storage_gb pgcache65536_sum_save_s pgcache65536_avg_save_s pgcache65536_median_load_s pgcache65536_rel_storage_gb pgcache65536_rel_sum_save_s pgcache65536_rel_avg_save_s pgcache65536_rel_median_load_s pgcache262144_storage_gb pgcache262144_sum_save_s pgcache262144_avg_save_s pgcache262144_median_load_s pgcache262144_rel_storage_gb pgcache262144_rel_sum_save_s pgcache262144_rel_avg_save_s pgcache262144_rel_median_load_s pgcache1048576_storage_gb pgcache1048576_sum_save_s pgcache1048576_avg_save_s pgcache1048576_median_load_s pgcache1048576_rel_storage_gb pgcache1048576_rel_sum_save_s pgcache1048576_rel_avg_save_s pgcache1048576_rel_median_load_s pgcache0_storage_gb pgcache0_sum_save_s pgcache0_avg_save_s pgcache0_median_load_s pgcache0_rel_storage_gb pgcache0_rel_sum_save_s pgcache0_rel_avg_save_s pgcache0_rel_median_load_s pgcache1m_storage_gb pgcache1m_sum_save_s pgcache1m_avg_save_s pgcache1m_median_load_s pgcache1m_rel_storage_gb pgcache1m_rel_sum_save_s pgcache1m_rel_avg_save_s pgcache1m_rel_median_load_s pgcache15m_storage_gb pgcache15m_sum_save_s pgcache15m_avg_save_s pgcache15m_median_load_s pgcache15m_rel_storage_gb pgcache15m_rel_sum_save_s pgcache15m_rel_avg_save_s pgcache15m_rel_median_load_s pgcache31m_storage_gb pgcache31m_sum_save_s pgcache31m_avg_save_s pgcache31m_median_load_s pgcache31m_rel_storage_gb pgcache31m_rel_sum_save_s pgcache31m_rel_avg_save_s pgcache31m_rel_median_load_s pgcache62m_storage_gb pgcache62m_sum_save_s pgcache62m_avg_save_s pgcache62m_median_load_s pgcache62m_rel_storage_gb pgcache62m_rel_sum_save_s pgcache62m_rel_avg_save_s pgcache62m_rel_median_load_s pgcache125m_storage_gb pgcache125m_sum_save_s pgcache125m_avg_save_s pgcache125m_median_load_s pgcache125m_rel_storage_gb pgcache125m_rel_sum_save_s pgcache125m_rel_avg_save_s pgcache125m_rel_median_load_s pgcache250m_storage_gb pgcache250m_sum_save_s pgcache250m_avg_save_s pgcache250m_median_load_s pgcache250m_rel_storage_gb pgcache250m_rel_sum_save_s pgcache250m_rel_avg_save_s pgcache250m_rel_median_load_s pgcache500m_storage_gb pgcache500m_sum_save_s pgcache500m_avg_save_s pgcache500m_median_load_s pgcache500m_rel_storage_gb pgcache500m_rel_sum_save_s pgcache500m_rel_avg_save_s pgcache500m_rel_median_load_s pgcache1g_storage_gb pgcache1g_sum_save_s pgcache1g_avg_save_s pgcache1g_median_load_s pgcache1g_rel_storage_gb pgcache1g_rel_sum_save_s pgcache1g_rel_avg_save_s pgcache1g_rel_median_load_s pgcache2g_storage_gb pgcache2g_sum_save_s pgcache2g_avg_save_s pgcache2g_median_load_s pgcache2g_rel_storage_gb pgcache2g_rel_sum_save_s pgcache2g_rel_avg_save_s pgcache2g_rel_median_load_s pgcache4g_storage_gb pgcache4g_sum_save_s pgcache4g_avg_save_s pgcache4g_median_load_s pgcache4g_rel_storage_gb pgcache4g_rel_sum_save_s pgcache4g_rel_avg_save_s pgcache4g_rel_median_load_s pgcache8g_storage_gb pgcache8g_sum_save_s pgcache8g_avg_save_s pgcache8g_median_load_s pgcache8g_rel_storage_gb pgcache8g_rel_sum_save_s pgcache8g_rel_avg_save_s pgcache8g_rel_median_load_s pgcache10g_storage_gb pgcache10g_sum_save_s pgcache10g_avg_save_s pgcache10g_median_load_s pgcache10g_rel_storage_gb pgcache10g_rel_sum_save_s pgcache10g_rel_avg_save_s pgcache10g_rel_median_load_s pgcache16g_storage_gb pgcache16g_sum_save_s pgcache16g_avg_save_s pgcache16g_median_load_s pgcache16g_rel_storage_gb pgcache16g_rel_sum_save_s pgcache16g_rel_avg_save_s pgcache16g_rel_median_load_s pgcache100g_storage_gb pgcache100g_sum_save_s pgcache100g_avg_save_s pgcache100g_median_load_s pgcache100g_rel_storage_gb pgcache100g_rel_sum_save_s pgcache100g_rel_avg_save_s pgcache100g_rel_median_load_s pgnoavf_storage_gb pgnoavf_sum_save_s pgnoavf_avg_save_s pgnoavf_median_load_s pgnoavf_rel_storage_gb pgnoavf_rel_sum_save_s pgnoavf_rel_avg_save_s pgnoavf_rel_median_load_s prand_storage_gb prand_sum_save_s prand_avg_save_s prand_median_load_s prand_rel_storage_gb prand_rel_sum_save_s prand_rel_avg_save_s prand_rel_median_load_s pnv_storage_gb pnv_sum_save_s pnv_avg_save_s pnv_median_load_s pnv_rel_storage_gb pnv_rel_sum_save_s pnv_rel_avg_save_s pnv_rel_median_load_s pnb_storage_gb pnb_sum_save_s pnb_avg_save_s pnb_median_load_s pnb_rel_storage_gb pnb_rel_sum_save_s pnb_rel_avg_save_s pnb_rel_median_load_s pfl_storage_gb pfl_sum_save_s pfl_avg_save_s pfl_median_load_s pfl_rel_storage_gb pfl_rel_sum_save_s pfl_rel_avg_save_s pfl_rel_median_load_s pg0_storage_gb pg0_sum_save_s pg0_avg_save_s pg0_median_load_s pg0_rel_storage_gb pg0_rel_sum_save_s pg0_rel_avg_save_s pg0_rel_median_load_s pg1_storage_gb pg1_sum_save_s pg1_avg_save_s pg1_median_load_s pg1_rel_storage_gb pg1_rel_sum_save_s pg1_rel_avg_save_s pg1_rel_median_load_s pgl_storage_gb pgl_sum_save_s pgl_avg_save_s pgl_median_load_s pgl_rel_storage_gb pgl_rel_sum_save_s pgl_rel_avg_save_s pgl_rel_median_load_s pgnostatic_storage_gb pgnostatic_sum_save_s pgnostatic_avg_save_s pgnostatic_median_load_s pgnostatic_rel_storage_gb pgnostatic_rel_sum_save_s pgnostatic_rel_avg_save_s pgnostatic_rel_median_load_s pgnoavl_storage_gb pgnoavl_sum_save_s pgnoavl_avg_save_s pgnoavl_median_load_s pgnoavl_rel_storage_gb pgnoavl_rel_sum_save_s pgnoavl_rel_avg_save_s pgnoavl_rel_median_load_s pgnoavlstatic_storage_gb pgnoavlstatic_sum_save_s pgnoavlstatic_avg_save_s pgnoavlstatic_median_load_s pgnoavlstatic_rel_storage_gb pgnoavlstatic_rel_sum_save_s pgnoavlstatic_rel_avg_save_s pgnoavlstatic_rel_median_load_s pglnoavlstatic_storage_gb pglnoavlstatic_sum_save_s pglnoavlstatic_avg_save_s pglnoavlstatic_median_load_s pglnoavlstatic_rel_storage_gb pglnoavlstatic_rel_sum_save_s pglnoavlstatic_rel_avg_save_s pglnoavlstatic_rel_median_load_s pglnostatic_storage_gb pglnostatic_sum_save_s pglnostatic_avg_save_s pglnostatic_median_load_s pglnostatic_rel_storage_gb pglnostatic_rel_sum_save_s pglnostatic_rel_avg_save_s pglnostatic_rel_median_load_s
0 skltweet 6.554508283 414.9234895706177 9.22052199045817 3.8360869884490967 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.258629496 46.89073324203491 1.0420162942674425 0.25689995288848877 25.3$\times$ 8.8$\times$ 8.8$\times$ 14.9$\times$ 6.597577314 349.11452627182007 7.758100583818224 4.247405767440796 0.99$\times$ 1.2$\times$ 1.2$\times$ 0.9$\times$ 6.563615904 269.38038754463196 5.986230834325155 3.2777429819107056 1.0$\times$ 1.5$\times$ 1.5$\times$ 1.2$\times$ 14.862850484 717.0489146709442 15.934420326020982 0.12305974960327148 0.44$\times$ 0.58$\times$ 0.58$\times$ 31.2$\times$ 7.234423003 399.4344165325165 8.876320367389255 4.048603177070618 0.91$\times$ 1.0$\times$ 1.0$\times$ 0.95$\times$ 14.023627584 401.16846466064453 8.914854770236545 4.108031511306763 0.47$\times$ 1.0$\times$ 1.0$\times$ 0.93$\times$ 22.798790769 386.45044231414795 8.587787606981065 1.0890167951583862 0.29$\times$ 1.1$\times$ 1.1$\times$ 3.5$\times$ 22.717051316 400.6384222507477 8.903076050016615 nan 0.29$\times$ 1.0$\times$ 1.0$\times$ nan$\times$ 1.240964115 37.836451292037964 0.8408100287119548 0.1075829267501831 5.3$\times$ 11.0$\times$ 11.0$\times$ 35.7$\times$ 1.240963746 45.08499813079834 1.0018888473510743 0.10354924201965332 5.3$\times$ 9.2$\times$ 9.2$\times$ 37.0$\times$ 1.240963722 36.79925727844238 0.8177612728542751 0.10214793682098389 5.3$\times$ 11.3$\times$ 11.3$\times$ 37.6$\times$ 1.175113022 36.24362564086914 0.8054139031304254 0.10380005836486816 5.6$\times$ 11.4$\times$ 11.4$\times$ 37.0$\times$ 1.017566928 36.73136281967163 0.816252507103814 0.10193252563476562 6.4$\times$ 11.3$\times$ 11.3$\times$ 37.6$\times$ 0.282606567 34.910828828811646 0.7757961961958143 0.1030735969543457 23.2$\times$ 11.9$\times$ 11.9$\times$ 37.2$\times$ 0.255496132 35.67171859741211 0.7927048577202691 0.10639369487762451 25.7$\times$ 11.6$\times$ 11.6$\times$ 36.1$\times$ 0.260105596 34.784343957901 0.7729854212866889 0.10528910160064697 25.2$\times$ 11.9$\times$ 11.9$\times$ 36.4$\times$ 0.257117086 34.644636154174805 0.7698808034261068 0.10425126552581787 25.5$\times$ 12.0$\times$ 12.0$\times$ 36.8$\times$ 0.25833808 34.645681858062744 0.7699040412902832 0.10344171524047852 25.4$\times$ 12.0$\times$ 12.0$\times$ 37.1$\times$ 1.240964866 37.25022053718567 0.827782678604126 0.10362088680267334 5.3$\times$ 11.1$\times$ 11.1$\times$ 37.0$\times$ 0.98105973 57.94051647186279 1.2875670327080622 0.11377239227294922 6.7$\times$ 7.2$\times$ 7.2$\times$ 33.7$\times$ 0.937158571 56.781617164611816 1.2618137147691515 0.11703026294708252 7.0$\times$ 7.3$\times$ 7.3$\times$ 32.8$\times$ 0.871084228 57.17372751235962 1.270527278052436 0.11868858337402344 7.5$\times$ 7.3$\times$ 7.3$\times$ 32.3$\times$ 0.789298063 55.86728286743164 1.2414951748318142 0.11386966705322266 8.3$\times$ 7.4$\times$ 7.4$\times$ 33.7$\times$ 0.482501859 56.072962522506714 1.2460658338334825 0.11400604248046875 13.6$\times$ 7.4$\times$ 7.4$\times$ 33.6$\times$ 0.304208692 55.28581166267395 1.2285735925038657 0.11419475078582764 21.5$\times$ 7.5$\times$ 7.5$\times$ 33.6$\times$ 0.292090561 54.74602222442627 1.216578271653917 0.11399352550506592 22.4$\times$ 7.6$\times$ 7.6$\times$ 33.7$\times$ 0.291859304 55.450212240219116 1.2322269386715359 0.11464715003967285 22.5$\times$ 7.5$\times$ 7.5$\times$ 33.5$\times$ 0.291506208 55.53545594215393 1.2341212431589763 0.11587834358215332 22.5$\times$ 7.5$\times$ 7.5$\times$ 33.1$\times$ 0.291947848 53.67440152168274 1.1927644782596165 0.11568140983581543 22.5$\times$ 7.7$\times$ 7.7$\times$ 33.2$\times$ 0.291505518 54.47920799255371 1.2106490665011935 0.1157599687576294 22.5$\times$ 7.6$\times$ 7.6$\times$ 33.1$\times$ 0.29253103 55.04304838180542 1.2231788529290093 0.11677062511444092 22.4$\times$ 7.5$\times$ 7.5$\times$ 32.9$\times$ 0.345553908 63.351237535476685 1.4078052785661486 0.11696779727935791 19.0$\times$ 6.5$\times$ 6.5$\times$ 32.8$\times$ 0.29208912 55.374807596206665 1.2305512799157037 0.11884355545043945 22.4$\times$ 7.5$\times$ 7.5$\times$ 32.3$\times$ 0.557839318 411.0706479549408 9.134903287887573 3.8375144004821777 11.7$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.849664276 135.22955703735352 3.005101267496745 0.610869288444519 7.7$\times$ 3.1$\times$ 3.1$\times$ 6.3$\times$ 0.72447764 535.6172659397125 11.90260590977139 2.5004465579986572 9.0$\times$ 0.77$\times$ 0.77$\times$ 1.5$\times$ 0.649279456 42.01534652709961 0.9336743672688802 0.10657835006713867 10.1$\times$ 9.9$\times$ 9.9$\times$ 36.0$\times$ 0.337179893 90.72263741493225 2.0160586092207167 0.1805330514907837 19.4$\times$ 4.6$\times$ 4.6$\times$ 21.2$\times$ 0.649279456 55.89012145996094 1.242002699110243 0.10235595703125 10.1$\times$ 7.4$\times$ 7.4$\times$ 37.5$\times$ 0.649279456 56.729790925979614 1.2606620205773247 0.10760378837585449 10.1$\times$ 7.3$\times$ 7.3$\times$ 35.7$\times$ 0.311682624 51.80545425415039 1.1512323167588976 0.10213196277618408 21.0$\times$ 8.0$\times$ 8.0$\times$ 37.6$\times$ 0.260563174 43.47948217391968 0.9662107149759929 0.08983075618743896 25.2$\times$ 9.5$\times$ 9.5$\times$ 42.7$\times$ 0.257118268 35.43702173233032 0.7874893718295627 0.10302937030792236 25.5$\times$ 11.7$\times$ 11.7$\times$ 37.2$\times$ 0.257222006 44.48213315010071 0.9884918477800158 0.08872437477111816 25.5$\times$ 9.3$\times$ 9.3$\times$ 43.2$\times$ 0.257446907 55.18011164665222 1.2262247032589382 0.08699452877044678 25.5$\times$ 7.5$\times$ 7.5$\times$ 44.1$\times$ 0.2628202 62.36730432510376 1.385940096113417 0.08706724643707275 24.9$\times$ 6.7$\times$ 6.7$\times$ 44.1$\times$
1 ai4code 42.347999597 2631.6304156780243 119.61956434900111 30.60700798034668 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 7.338341651 524.7419266700745 23.85190575773066 0.35568690299987793 5.8$\times$ 5.0$\times$ 5.0$\times$ 86.1$\times$ 42.021350969 2058.13050365448 93.5513865297491 56.173041224479675 1.0$\times$ 1.3$\times$ 1.3$\times$ 0.54$\times$ 42.021302149 1658.1366066932678 75.3698457587849 44.98522067070007 1.0$\times$ 1.6$\times$ 1.6$\times$ 0.68$\times$ 115.917960059 5072.801410913467 230.58188231424853 0.30863702297210693 0.37$\times$ 0.52$\times$ 0.52$\times$ 99.2$\times$ 46.930307731 2359.4790189266205 107.24904631484638 55.12779092788696 0.9$\times$ 1.1$\times$ 1.1$\times$ 0.56$\times$ 89.304571724 2357.343056678772 107.15195712176236 54.93082845211029 0.47$\times$ 1.1$\times$ 1.1$\times$ 0.56$\times$ 84.060812364 1828.9354338645935 83.13342881202698 2.686689853668213 0.5$\times$ 1.4$\times$ 1.4$\times$ 11.4$\times$ 84.148187674 1852.4771118164062 84.20350508256392 2.92848002910614 0.5$\times$ 1.4$\times$ 1.4$\times$ 10.5$\times$ 10.351275716 446.8820538520813 20.312820629640058 0.29225683212280273 4.1$\times$ 5.9$\times$ 5.9$\times$ 104.7$\times$ 10.351270767 452.01356172561646 20.546070987528022 0.29219698905944824 4.1$\times$ 5.8$\times$ 5.8$\times$ 104.7$\times$ 10.351256896 441.05369424819946 20.047895193099976 0.2928950786590576 4.1$\times$ 6.0$\times$ 6.0$\times$ 104.5$\times$ 8.579049755 448.8571209907532 20.4025964086706 0.2905559539794922 4.9$\times$ 5.9$\times$ 5.9$\times$ 105.3$\times$ 8.300383482 445.24443006515503 20.238383184779774 0.29106688499450684 5.1$\times$ 5.9$\times$ 5.9$\times$ 105.2$\times$ 7.342884311 448.9285912513733 20.405845056880604 0.28942036628723145 5.8$\times$ 5.9$\times$ 5.9$\times$ 105.8$\times$ 7.338318174 456.04315161705017 20.72923416441137 0.2879018783569336 5.8$\times$ 5.8$\times$ 5.8$\times$ 106.3$\times$ 7.338282447 453.26842164993286 20.60311007499695 0.29134297370910645 5.8$\times$ 5.8$\times$ 5.8$\times$ 105.1$\times$ 7.338304496 453.98460483551025 20.635663856159557 0.2908484935760498 5.8$\times$ 5.8$\times$ 5.8$\times$ 105.2$\times$ 7.338341454 453.6614797115326 20.62097635052421 0.2919731140136719 5.8$\times$ 5.8$\times$ 5.8$\times$ 104.8$\times$ 10.351281402 445.2768952846527 20.239858876575124 0.2901456356048584 4.1$\times$ 5.9$\times$ 5.9$\times$ 105.5$\times$ 13.89232123 725.3016922473907 32.96825873851776 0.3287196159362793 3.0$\times$ 3.6$\times$ 3.6$\times$ 93.1$\times$ 13.884773052 721.3020083904266 32.78645492683757 0.3327338695526123 3.0$\times$ 3.6$\times$ 3.6$\times$ 92.0$\times$ 13.813509449 715.9873871803284 32.54488123546947 0.3328568935394287 3.1$\times$ 3.7$\times$ 3.7$\times$ 92.0$\times$ 13.73233493 700.5628855228424 31.843767523765564 0.3326704502105713 3.1$\times$ 3.8$\times$ 3.8$\times$ 92.0$\times$ 13.666695731 744.0530233383179 33.82059196992354 0.33327317237854004 3.1$\times$ 3.5$\times$ 3.5$\times$ 91.8$\times$ 13.533826983 704.0783450603485 32.00356113910675 0.32915401458740234 3.1$\times$ 3.7$\times$ 3.7$\times$ 93.0$\times$ 13.390387056 717.3105368614197 32.605024402791805 0.34032273292541504 3.2$\times$ 3.7$\times$ 3.7$\times$ 89.9$\times$ 13.438197523 714.6821932792664 32.48555423996665 0.3384122848510742 3.2$\times$ 3.7$\times$ 3.7$\times$ 90.4$\times$ 11.813176334 725.0454339981079 32.95661063627763 0.33997082710266113 3.6$\times$ 3.6$\times$ 3.6$\times$ 90.0$\times$ 11.653181546 721.1347503662109 32.778852289373226 0.3301575183868408 3.6$\times$ 3.6$\times$ 3.6$\times$ 92.7$\times$ 9.721864437 726.4276347160339 33.019437941637904 0.3365750312805176 4.4$\times$ 3.6$\times$ 3.6$\times$ 90.9$\times$ 9.721881252 717.6053602695465 32.61842546679757 0.3347666263580322 4.4$\times$ 3.7$\times$ 3.7$\times$ 91.4$\times$ 9.711712626 719.5810585021973 32.708229931918055 0.3369932174682617 4.4$\times$ 3.7$\times$ 3.7$\times$ 90.8$\times$ 9.721875311 711.1039555072784 32.322907068512656 0.33188533782958984 4.4$\times$ 3.7$\times$ 3.7$\times$ 92.2$\times$ 6.81127848 2706.521098136902 123.02368627895008 30.846352100372314 6.2$\times$ 0.97$\times$ 0.97$\times$ 0.99$\times$ 10.713164153 2779.7161099910736 126.35073227232152 5.243470907211304 4.0$\times$ 0.95$\times$ 0.95$\times$ 5.8$\times$ nan nan nan nan nan nan nan nan 10.351218411 507.28328251838684 23.05833102356304 0.2837815284729004 4.1$\times$ 5.2$\times$ 5.2$\times$ 107.9$\times$ 8.118900943 471.8236973285675 21.44653169675307 0.5451505184173584 5.2$\times$ 5.6$\times$ 5.6$\times$ 56.1$\times$ 10.351117443 698.499992609024 31.74999966404655 0.28353404998779297 4.1$\times$ 3.8$\times$ 3.8$\times$ 107.9$\times$ 10.3511435 702.9539813995361 31.952453699978914 0.2886693477630615 4.1$\times$ 3.7$\times$ 3.7$\times$ 106.0$\times$ 7.338337018 514.7344739437103 23.397021542895924 0.2956087589263916 5.8$\times$ 5.1$\times$ 5.1$\times$ 103.5$\times$ 10.562812989 607.1688623428345 27.59858465194702 0.29035019874572754 4.0$\times$ 4.3$\times$ 4.3$\times$ 105.4$\times$ 7.340649694 493.11411237716675 22.414277835325763 0.2872323989868164 5.8$\times$ 5.3$\times$ 5.3$\times$ 106.6$\times$ 10.413373432 648.9366085529327 29.49711857058785 0.28853654861450195 4.1$\times$ 4.1$\times$ 4.1$\times$ 106.1$\times$ 10.560436813 690.7246108055115 31.39657321843234 0.2993042469024658 4.0$\times$ 3.8$\times$ 3.8$\times$ 102.3$\times$ 10.56050783 679.7656352519989 30.89843796599995 0.2952687740325928 4.0$\times$ 3.9$\times$ 3.9$\times$ 103.7$\times$
2 agripred 62.825281738 48.19211173057556 3.0120069831609726 1.5665900707244873 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.056296292 8.195431470870972 0.5122144669294357 1.6545777320861816 6.2$\times$ 5.9$\times$ 5.9$\times$ 0.95$\times$ 62.825230275 55.422248125076294 3.4638905078172684 1.6602072715759277 1.0$\times$ 0.87$\times$ 0.87$\times$ 0.94$\times$ 62.82523104 40.645458936691284 2.5403411835432053 1.5510964393615723 1.0$\times$ 1.2$\times$ 1.2$\times$ 1.0$\times$ 125.650625722 122.77507019042969 7.6734418869018555 1.2563960552215576 0.5$\times$ 0.39$\times$ 0.39$\times$ 1.2$\times$ 67.853832821 440.9738585948944 27.5608661621809 6.3438873291015625 0.93$\times$ 0.11$\times$ 0.11$\times$ 0.25$\times$ 125.650473527 479.053067445755 29.940816715359688 6.773514270782471 0.5$\times$ 0.1$\times$ 0.1$\times$ 0.23$\times$ 67.618938534 167.43088722229004 10.464430451393127 6.064088582992554 0.93$\times$ 0.29$\times$ 0.29$\times$ 0.26$\times$ 67.630232158 156.78784847259521 9.799240529537201 5.4872355461120605 0.93$\times$ 0.31$\times$ 0.31$\times$ 0.29$\times$ 45.232776292 35.27482485771179 2.204676553606987 1.5712957382202148 1.4$\times$ 1.4$\times$ 1.4$\times$ 1.0$\times$ 45.232776292 38.19295024871826 2.3870593905448914 1.5359711647033691 1.4$\times$ 1.3$\times$ 1.3$\times$ 1.0$\times$ 45.232776291 36.49636745452881 2.2810229659080505 1.4798364639282227 1.4$\times$ 1.3$\times$ 1.3$\times$ 1.1$\times$ 45.232776192 37.807209730148315 2.3629506081342697 1.4997262954711914 1.4$\times$ 1.3$\times$ 1.3$\times$ 1.0$\times$ 10.058724745 8.220979690551758 0.5138112306594849 1.4584038257598877 6.2$\times$ 5.9$\times$ 5.9$\times$ 1.1$\times$ 10.05776268 12.412044763565063 0.7757527977228165 1.4488561153411865 6.2$\times$ 3.9$\times$ 3.9$\times$ 1.1$\times$ 10.056295519 8.966466665267944 0.5604041665792465 1.4606025218963623 6.2$\times$ 5.4$\times$ 5.4$\times$ 1.1$\times$ 10.057763336 6.598423480987549 0.4124014675617218 1.5238161087036133 6.2$\times$ 7.3$\times$ 7.3$\times$ 1.0$\times$ 10.056295843 6.111230134963989 0.38195188343524933 1.459928035736084 6.2$\times$ 7.9$\times$ 7.9$\times$ 1.1$\times$ 10.056295571 7.5805137157440186 0.47378210723400116 1.505636215209961 6.2$\times$ 6.4$\times$ 6.4$\times$ 1.0$\times$ 45.232776292 36.416581869125366 2.2760363668203354 1.4607763290405273 1.4$\times$ 1.3$\times$ 1.3$\times$ 1.1$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 10.066430746 9.202484846115112 0.5751553028821945 1.5936188697814941 6.2$\times$ 5.2$\times$ 5.2$\times$ 0.98$\times$ 30.648911197 31.600403547286987 1.9750252217054367 1.4716134071350098 2.0$\times$ 1.5$\times$ 1.5$\times$ 1.1$\times$ 10.053536402 12.036265850067139 0.7522666156291962 1.1380925178527832 6.2$\times$ 4.0$\times$ 4.0$\times$ 1.4$\times$ 15.085225348 13.097970485687256 0.8186231553554535 1.6156949996948242 4.2$\times$ 3.7$\times$ 3.7$\times$ 0.97$\times$ 10.053484776 40.79868531227112 2.549917832016945 1.5043129920959473 6.2$\times$ 1.2$\times$ 1.2$\times$ 1.0$\times$ 15.085225348 42.57713866233826 2.661071166396141 1.5276508331298828 4.2$\times$ 1.1$\times$ 1.1$\times$ 1.0$\times$ 15.085225348 41.756898403167725 2.609806150197983 1.4952549934387207 4.2$\times$ 1.2$\times$ 1.2$\times$ 1.0$\times$ 10.056296015 39.50026082992554 2.468766301870346 1.4775021076202393 6.2$\times$ 1.2$\times$ 1.2$\times$ 1.1$\times$ 10.05776467 6.546316146850586 0.4091447591781616 1.4786615371704102 6.2$\times$ 7.4$\times$ 7.4$\times$ 1.1$\times$ 10.0577627 12.761768579483032 0.7976105362176895 1.464625358581543 6.2$\times$ 3.8$\times$ 3.8$\times$ 1.1$\times$ 10.056297762 7.11772894859314 0.44485805928707123 1.5511445999145508 6.2$\times$ 6.8$\times$ 6.8$\times$ 1.0$\times$ 10.056297328 43.67066764831543 2.7294167280197144 1.504166603088379 6.2$\times$ 1.1$\times$ 1.1$\times$ 1.0$\times$ 10.056297547 43.865073919296265 2.7415671199560165 1.5000436305999756 6.2$\times$ 1.1$\times$ 1.1$\times$ 1.0$\times$
3 msciedaw 109.355804155 305.769868850708 10.543788581058896 3.21566104888916 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 11.559217749 59.689990282058716 2.058275526967542 1.108233094215393 9.5$\times$ 5.1$\times$ 5.1$\times$ 2.9$\times$ 109.300879277 180.96934866905212 6.240322367898349 3.404613971710205 1.0$\times$ 1.7$\times$ 1.7$\times$ 0.94$\times$ 109.300860007 160.67911171913147 5.540659024797637 3.4713069200515747 1.0$\times$ 1.9$\times$ 1.9$\times$ 0.93$\times$ 262.192904578 494.5384075641632 17.662085984434402 1.0295131206512451 0.42$\times$ 0.62$\times$ 0.6$\times$ 3.1$\times$ 115.584050142 620.010458946228 21.379670998145794 8.994433522224426 0.95$\times$ 0.49$\times$ 0.49$\times$ 0.36$\times$ 218.601730874 726.6640903949738 25.05738242741289 8.792273879051208 0.5$\times$ 0.42$\times$ 0.42$\times$ 0.37$\times$ 116.198826845 352.72100353240967 12.162793225255506 5.24458646774292 0.94$\times$ 0.87$\times$ 0.87$\times$ 0.61$\times$ 116.18610573 339.99168944358826 11.723851360123733 4.967370390892029 0.94$\times$ 0.9$\times$ 0.9$\times$ 0.65$\times$ 63.44350403 102.83591151237488 3.5460659142198234 1.146973967552185 1.7$\times$ 3.0$\times$ 3.0$\times$ 2.8$\times$ 63.443518261 102.67494130134583 3.540515217287787 1.1381497383117676 1.7$\times$ 3.0$\times$ 3.0$\times$ 2.8$\times$ 63.443531908 109.82291078567505 3.7869969236439673 1.0988798141479492 1.7$\times$ 2.8$\times$ 2.8$\times$ 2.9$\times$ 63.443520421 93.56191778182983 3.2262730269596496 1.0972015857696533 1.7$\times$ 3.3$\times$ 3.3$\times$ 2.9$\times$ 63.423766352 102.26655626296997 3.5264329745851715 1.095465064048767 1.7$\times$ 3.0$\times$ 3.0$\times$ 2.9$\times$ 63.407702845 89.5330901145935 3.087347934985983 1.092516541481018 1.7$\times$ 3.4$\times$ 3.4$\times$ 2.9$\times$ 12.172822027 62.761632442474365 2.1641942221542885 1.0926793813705444 9.0$\times$ 4.9$\times$ 4.9$\times$ 2.9$\times$ 11.556783017 71.47490000724792 2.4646517243878594 1.1060409545898438 9.5$\times$ 4.3$\times$ 4.3$\times$ 2.9$\times$ 11.562375164 63.80595016479492 2.2002051780963767 1.1262248754501343 9.5$\times$ 4.8$\times$ 4.8$\times$ 2.9$\times$ 13.436972895 59.20034670829773 2.04139126580337 1.0394227504730225 8.1$\times$ 5.2$\times$ 5.2$\times$ 3.1$\times$ 63.443509706 96.46838569641113 3.3264960584969354 1.1219590902328491 1.7$\times$ 3.2$\times$ 3.2$\times$ 2.9$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 11.639231426 217.13664078712463 7.487470371969815 3.3447153568267822 9.4$\times$ 1.4$\times$ 1.4$\times$ 0.96$\times$ 55.13799159 95.3630599975586 3.2883813792261583 1.9499778747558594 2.0$\times$ 3.2$\times$ 3.2$\times$ 1.6$\times$ 11.94768488 656.9886176586151 22.65477991926259 9.057176947593689 9.2$\times$ 0.47$\times$ 0.47$\times$ 0.36$\times$ 52.515844908 72.37613487243652 2.4957287887047075 1.0866665840148926 2.1$\times$ 4.2$\times$ 4.2$\times$ 3.0$\times$ 50.879781355 127.0656065940857 4.381572641175369 1.1252576112747192 2.1$\times$ 2.4$\times$ 2.4$\times$ 2.9$\times$ 52.51585102 110.53231048583984 3.8114589822703393 1.0550782680511475 2.1$\times$ 2.8$\times$ 2.8$\times$ 3.0$\times$ 52.51585102 123.08396911621094 4.244274797110722 1.0868643522262573 2.1$\times$ 2.5$\times$ 2.5$\times$ 3.0$\times$ 21.202864643 96.81979584693909 3.338613649894451 1.1042028665542603 5.2$\times$ 3.2$\times$ 3.2$\times$ 2.9$\times$ 22.819045645 76.94264149665833 2.6531945343675285 1.1002627611160278 4.8$\times$ 4.0$\times$ 4.0$\times$ 2.9$\times$ 24.195624185 74.03707575798035 2.55300261234415 1.172670602798462 4.5$\times$ 4.1$\times$ 4.1$\times$ 2.7$\times$ 11.561640565 72.09141707420349 2.4859109335932237 1.1584433317184448 9.5$\times$ 4.2$\times$ 4.2$\times$ 2.8$\times$ 11.563791896 96.48839521408081 3.3271860418648553 1.1441469192504883 9.5$\times$ 3.2$\times$ 3.2$\times$ 2.8$\times$ 11.562469317 95.04704332351685 3.277484252535064 1.1233431100845337 9.5$\times$ 3.2$\times$ 3.2$\times$ 2.9$\times$
4 ecomsmph 272.520921779 47942.55790519714 1712.234210899898 205.45413446426392 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 11.653134153 3366.5657110214233 80.15632645289104 1.3705220222473145 23.4$\times$ 14.2$\times$ 21.4$\times$ 149.9$\times$ 425.586625688 41733.90953493118 993.6645127364567 607.0280160903931 0.64$\times$ 1.1$\times$ 1.7$\times$ 0.34$\times$ 425.586622474 42537.15634942055 1012.7894368909654 646.7546262741089 0.64$\times$ 1.1$\times$ 1.7$\times$ 0.32$\times$ 269.410480841 26701.299563884735 1780.0866375923156 2.1553549766540527 1.0$\times$ 1.8$\times$ 0.96$\times$ 95.3$\times$ 256.425136726 27731.24061703682 1109.2496246814728 573.9629997014999 1.1$\times$ 1.7$\times$ 1.5$\times$ 0.36$\times$ 267.085105244 15169.078840732574 1011.271922715505 574.0053638219833 1.0$\times$ 3.2$\times$ 1.7$\times$ 0.36$\times$ 519.411443327 25912.256925582886 1036.4902770233155 15.341948986053467 0.52$\times$ 1.9$\times$ 1.7$\times$ 13.4$\times$ 261.203155108 12871.786661863327 919.4133329902377 16.819904804229736 1.0$\times$ 3.7$\times$ 1.9$\times$ 12.2$\times$ 19.697104832 3402.4607582092285 81.01097043355306 1.2865118980407715 13.8$\times$ 14.1$\times$ 21.1$\times$ 159.7$\times$ 19.697115711 3449.9518959522247 82.1417118083863 1.3035528659820557 13.8$\times$ 13.9$\times$ 20.8$\times$ 157.6$\times$ 19.697113387 3399.3584773540497 80.93710660366784 1.2832071781158447 13.8$\times$ 14.1$\times$ 21.2$\times$ 160.1$\times$ 19.357521138 3408.75084400177 81.16073438099453 1.304494857788086 14.1$\times$ 14.1$\times$ 21.1$\times$ 157.5$\times$ 11.916940797 3420.364313840866 81.43724556763966 1.2981553077697754 22.9$\times$ 14.0$\times$ 21.0$\times$ 158.3$\times$ 11.584847896 3363.0488934516907 80.07259270123073 1.2978832721710205 23.5$\times$ 14.3$\times$ 21.4$\times$ 158.3$\times$ 11.543247235 3413.0074379444122 81.26208185581933 1.2878456115722656 23.6$\times$ 14.0$\times$ 21.1$\times$ 159.5$\times$ 11.555867563 3433.909912109375 81.75975981212798 1.3298590183258057 23.6$\times$ 14.0$\times$ 20.9$\times$ 154.5$\times$ 11.55443213 3428.921715736389 81.64099323181878 1.2851588726043701 23.6$\times$ 14.0$\times$ 21.0$\times$ 159.9$\times$ 11.561224081 3452.573124885559 82.20412202108474 1.2872874736785889 23.6$\times$ 13.9$\times$ 20.8$\times$ 159.6$\times$ 19.697100141 3357.5602452754974 79.94191060179756 1.3074476718902588 13.8$\times$ 14.3$\times$ 21.4$\times$ 157.1$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 65.611069238 78632.88839745522 1872.2116285108384 208.8983871936798 4.2$\times$ 0.61$\times$ 0.91$\times$ 0.98$\times$ nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 19.64131467 4262.952748298645 101.49887495949154 1.3463106155395508 13.9$\times$ 11.2$\times$ 16.9$\times$ 152.6$\times$ 16.556934963 3395.357932806015 80.84185554300036 1.3099932670593262 16.5$\times$ 14.1$\times$ 21.2$\times$ 156.8$\times$ 19.64131518 4657.942653894424 110.90339652129582 1.3320400714874268 13.9$\times$ 10.3$\times$ 15.4$\times$ 154.2$\times$ 19.641314999 4593.025288820267 109.35774497191112 1.348034381866455 13.9$\times$ 10.4$\times$ 15.7$\times$ 152.4$\times$ 11.550209688 3604.0288021564484 85.81020957515354 1.2967119216918945 23.6$\times$ 13.3$\times$ 20.0$\times$ 158.4$\times$ 12.612700491 3703.8927097320557 88.18792166028705 1.2796437740325928 21.6$\times$ 12.9$\times$ 19.4$\times$ 160.6$\times$ 11.558592289 3464.79216504097 82.49505154859452 1.347066879272461 23.6$\times$ 13.8$\times$ 20.8$\times$ 152.5$\times$ 12.617849073 3700.675738096237 88.11132709752945 1.3055696487426758 21.6$\times$ 13.0$\times$ 19.4$\times$ 157.4$\times$ 12.617731928 3925.9043476581573 93.47391303947994 1.2939467430114746 21.6$\times$ 12.2$\times$ 18.3$\times$ 158.8$\times$ 12.609765019 4063.960522174835 96.76096481368656 1.2793877124786377 21.6$\times$ 11.8$\times$ 17.7$\times$ 160.6$\times$


==> figures/_data/exp_ii_cache.txt <==
index cache_size skltweet_storage_gb skltweet_sum_save_s ai4code_storage_gb ai4code_sum_save_s agripred_storage_gb agripred_sum_save_s msciedaw_storage_gb msciedaw_sum_save_s ecomsmph_storage_gb ecomsmph_sum_save_s
0 0.002 1.240964866 37.25022053718567 10.351281402 445.2768952846527 45.232776292 36.416581869125366 63.443509706 96.46838569641113 19.697100141 3357.5602452754974
1 0.004 1.240964115 37.836451292037964 10.351275716 446.8820538520813 45.232776292 35.27482485771179 63.44350403 102.83591151237488 19.697104832 3402.4607582092285
2 0.016 1.240963746 45.08499813079834 10.351270767 452.01356172561646 45.232776292 38.19295024871826 63.443518261 102.67494130134583 19.697115711 3449.9518959522247
3 0.064 1.240963722 36.79925727844238 10.351256896 441.05369424819946 45.232776291 36.49636745452881 63.443531908 109.82291078567505 19.697113387 3399.3584773540497
4 0.256 1.175113022 36.24362564086914 8.579049755 448.8571209907532 45.232776192 37.807209730148315 63.443520421 93.56191778182983 19.357521138 3408.75084400177
5 1.024 1.017566928 36.73136281967163 8.300383482 445.24443006515503 10.058724745 8.220979690551758 63.423766352 102.26655626296997 11.916940797 3420.364313840866
6 4.096 0.282606567 34.910828828811646 7.342884311 448.9285912513733 10.05776268 12.412044763565063 63.407702845 89.5330901145935 11.584847896 3363.0488934516907
7 16.384 0.255496132 35.67171859741211 7.338318174 456.04315161705017 10.056295519 8.966466665267944 12.172822027 62.761632442474365 11.543247235 3413.0074379444122
8 65.536 0.260105596 34.784343957901 7.338282447 453.26842164993286 10.057763336 6.598423480987549 11.556783017 71.47490000724792 11.555867563 3433.909912109375
9 262.144 0.257117086 34.644636154174805 7.338304496 453.98460483551025 10.056295843 6.111230134963989 11.562375164 63.80595016479492 11.55443213 3428.921715736389
10 1048.576 0.25833808 34.645681858062744 7.338341454 453.6614797115326 10.056295571 7.5805137157440186 13.436972895 59.20034670829773 11.561224081 3452.573124885559


==> figures/_data/exp_iv.txt <==
index nb pglnoavlstatic_storage_gb pglnoavlstatic_sum_save_s pglnoavlstatic_avg_save_s pglnoavlstatic_median_load_s pglnoavlstatic_n pglnoavlstatic_rel_storage_gb pglnoavlstatic_rel_sum_save_s pglnoavlstatic_rel_avg_save_s pglnoavlstatic_rel_median_load_s pglnoavlstatic_rel_n pgnostatic_storage_gb pgnostatic_sum_save_s pgnostatic_avg_save_s pgnostatic_median_load_s pgnostatic_n pgnostatic_rel_storage_gb pgnostatic_rel_sum_save_s pgnostatic_rel_avg_save_s pgnostatic_rel_median_load_s pgnostatic_rel_n pgnoavl_storage_gb pgnoavl_sum_save_s pgnoavl_avg_save_s pgnoavl_median_load_s pgnoavl_n pgnoavl_rel_storage_gb pgnoavl_rel_sum_save_s pgnoavl_rel_avg_save_s pgnoavl_rel_median_load_s pgnoavl_rel_n pga_storage_gb pga_sum_save_s pga_avg_save_s pga_median_load_s pga_n pga_rel_storage_gb pga_rel_sum_save_s pga_rel_avg_save_s pga_rel_median_load_s pga_rel_n
0 skltweet 0.257446907 55.18011164665222 1.2262247032589382 0.08699452877044678 45 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.260563174 43.47948217391968 0.9662107149759929 0.08983075618743896 45 0.99$\times$ 1.3$\times$ 1.3$\times$ 0.97$\times$ 1.0$\times$ 0.257118268 35.43702173233032 0.7874893718295627 0.10302937030792236 45 1.0$\times$ 1.6$\times$ 1.6$\times$ 0.84$\times$ 1.0$\times$ 0.258629496 46.89073324203491 1.0420162942674425 0.25689995288848877 45 1.0$\times$ 1.2$\times$ 1.2$\times$ 0.34$\times$ 1.0$\times$
1 ai4code 10.560436813 690.7246108055115 31.39657321843234 0.2993042469024658 22 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.562812989 607.1688623428345 27.59858465194702 0.29035019874572754 22 1.0$\times$ 1.1$\times$ 1.1$\times$ 1.0$\times$ 1.0$\times$ 7.340649694 493.11411237716675 22.414277835325763 0.2872323989868164 22 1.4$\times$ 1.4$\times$ 1.4$\times$ 1.0$\times$ 1.0$\times$ 7.338341651 524.7419266700745 23.85190575773066 0.35568690299987793 22 1.4$\times$ 1.3$\times$ 1.3$\times$ 0.84$\times$ 1.0$\times$
2 agripred 5.020756094 8.239155769348145 1.6478311538696289 1.6091150045394897 5 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.05776467 6.546316146850586 0.4091447591781616 1.4786615371704102 16 0.5$\times$ 1.3$\times$ 4.0$\times$ 1.1$\times$ 0.31$\times$ 10.0577627 12.761768579483032 0.7976105362176895 1.464625358581543 16 0.5$\times$ 0.65$\times$ 2.1$\times$ 1.1$\times$ 0.31$\times$ 10.056295463 8.27193546295166 0.5169959664344788 1.6014938354492188 16 0.5$\times$ 1.0$\times$ 3.2$\times$ 1.0$\times$ 0.31$\times$
3 msciedaw 13.438498629 100.33945798873901 3.4599813099565178 1.1534526348114014 29 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 22.819045645 76.94264149665833 2.6531945343675285 1.1002627611160278 29 0.59$\times$ 1.3$\times$ 1.3$\times$ 1.0$\times$ 1.0$\times$ 24.195624185 74.03707575798035 2.55300261234415 1.172670602798462 29 0.56$\times$ 1.4$\times$ 1.4$\times$ 0.98$\times$ 1.0$\times$ 11.559217749 59.689990282058716 2.058275526967542 1.108233094215393 29 1.2$\times$ 1.7$\times$ 1.7$\times$ 1.0$\times$ 1.0$\times$
4 ecomsmph 12.612423547 3901.9192864894867 92.9028401545116 nan 42 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 12.612700491 3703.8927097320557 88.18792166028705 1.2796437740325928 42 1.0$\times$ 1.1$\times$ 1.1$\times$ nan$\times$ 1.0$\times$ 11.558592289 3464.79216504097 82.49505154859452 1.347066879272461 42 1.1$\times$ 1.1$\times$ 1.1$\times$ nan$\times$ 1.0$\times$ 11.653134153 3366.5657110214233 80.15632645289104 1.3705220222473145 42 1.1$\times$ 1.2$\times$ 1.2$\times$ nan$\times$ 1.0$\times$

==> figures/_data/exp_v.txt <==
index nb nbfull snp_storage_gb snp_sum_save_s snp_avg_save_s snp_median_load_s snp_rel_storage_gb snp_rel_sum_save_s snp_rel_avg_save_s snp_rel_median_load_s dill_storage_gb dill_sum_save_s dill_avg_save_s dill_median_load_s dill_rel_storage_gb dill_rel_sum_save_s dill_rel_avg_save_s dill_rel_median_load_s shev_storage_gb shev_sum_save_s shev_avg_save_s shev_median_load_s shev_rel_storage_gb shev_rel_sum_save_s shev_rel_avg_save_s shev_rel_median_load_s zodb_storage_gb zodb_sum_save_s zodb_avg_save_s zodb_median_load_s zodb_rel_storage_gb zodb_rel_sum_save_s zodb_rel_avg_save_s zodb_rel_median_load_s zosp_storage_gb zosp_sum_save_s zosp_avg_save_s zosp_median_load_s zosp_rel_storage_gb zosp_rel_sum_save_s zosp_rel_avg_save_s zosp_rel_median_load_s criu_storage_gb criu_sum_save_s criu_avg_save_s criu_median_load_s criu_rel_storage_gb criu_rel_sum_save_s criu_rel_avg_save_s criu_rel_median_load_s pga_storage_gb pga_sum_save_s pga_avg_save_s pga_median_load_s pga_rel_storage_gb pga_rel_sum_save_s pga_rel_avg_save_s pga_rel_median_load_s
0 skltweet skltweetexc 2.934462317 52.21503162384033 1.1603340360853407 0.225333571434021 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 2.934462317 52.21503162384033 1.1603340360853407 0.225333571434021 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 7.53653667 117.03626847267151 2.600805966059367 0.08119237422943115 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 3.05981554 71.34276700019836 1.5853948222266303 0.26503050327301025 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 5.868936964 69.95971775054932 1.5546603944566515 0.27781355381011963 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 12.238254274 155.62827706336975 3.4584061569637723 0.8902158737182617 0.24$\times$ 0.34$\times$ 0.34$\times$ 0.09$\times$ 0.169989837 12.98328948020935 0.28851754400465224 0.08243310451507568 17.3$\times$ 4.0$\times$ 4.0$\times$ 0.98$\times$
1 ai4code ai4codeexc 33.242685246 864.0739512443542 39.27608869292519 25.00430393218994 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 33.242685246 864.0739512443542 39.27608869292519 25.00430393218994 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 67.649697933 2059.85040640831 93.62956392765045 0.22454023361206055 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 35.218063653 1078.0211086273193 49.00095948305997 26.46664071083069 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 66.485488247 1090.1213681697845 49.55097128044475 26.93236207962036 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 57.721502521 1019.5156433582306 46.34162015264685 2.3736071586608887 0.58$\times$ 0.85$\times$ 0.85$\times$ 0.09$\times$ 3.999769919 241.51326966285706 10.97787589376623 0.28708648681640625 8.3$\times$ 3.6$\times$ 3.6$\times$ 0.78$\times$
2 agripred agripredexc 27.657580705 17.355405807495117 1.0847128629684448 0.704010009765625 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 27.657580705 17.355405807495117 1.0847128629684448 0.704010009765625 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 55.315308818 57.13006329536438 3.5706289559602737 0.1174921989440918 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 30.174203813 207.73435807228088 12.983397379517555 3.7732598781585693 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 55.315166525 236.3097369670868 14.769358560442924 3.555436849594116 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 31.487189074 96.22397470474243 6.013998419046402 nan 0.88$\times$ 0.18$\times$ 0.18$\times$ nan$\times$ 5.037008157 3.356266498565674 0.20976665616035461 1.2159006595611572 5.5$\times$ 5.2$\times$ 5.2$\times$ 0.1$\times$
3 msciedaw msciedawexc 2.143007806 62.88701510429382 2.168517762217028 1.4053970575332642 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 2.143007806 62.88701510429382 2.168517762217028 1.4053970575332642 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 7.95654178 186.17468237876892 6.419816633750653 0.2860170602798462 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 2.724404409 80.40038061141968 2.7724269176351615 1.7087833881378174 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 4.286026226 90.35872220993042 3.11581800723898 1.4240598678588867 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 8.372120733 129.34579706192017 4.460199898686902 1.9794988632202148 0.26$\times$ 0.49$\times$ 0.49$\times$ 0.14$\times$ 0.615720736 13.620314121246338 0.4696660041809082 0.1277405023574829 3.5$\times$ 4.6$\times$ 4.6$\times$ 2.2$\times$
4 ecomsmph ecomsmphexc 144.390843741 13802.017874002457 328.6194731905347 217.05490612983704 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 144.390843741 13802.017874002457 328.6194731905347 217.05490612983704 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 390.989702809 37725.64192676544 898.2295696848914 1.1173241138458252 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 148.20622931 17024.123114347458 405.3362646273204 224.3323836326599 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 288.781691993 17300.611847639084 411.91932970569246 232.0049192905426 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 298.412618363 15373.731427907944 366.0412244739987 26.841674327850342 0.48$\times$ 0.9$\times$ 0.9$\times$ 0.04$\times$ 3.979536783 958.2244293689728 22.814867365927924 0.27971601486206055 36.3$\times$ 14.4$\times$ 14.4$\times$ 4.0$\times$


==> figures/_data/exp_vi.txt <==
index tc tv tl tml tme elemsize snp_storage_gb snp_sum_save_s snp_avg_save_s snp_median_load_s snp_rel_storage_gb snp_rel_sum_save_s snp_rel_avg_save_s snp_rel_median_load_s dill_storage_gb dill_sum_save_s dill_avg_save_s dill_median_load_s dill_rel_storage_gb dill_rel_sum_save_s dill_rel_avg_save_s dill_rel_median_load_s shev_storage_gb shev_sum_save_s shev_avg_save_s shev_median_load_s shev_rel_storage_gb shev_rel_sum_save_s shev_rel_avg_save_s shev_rel_median_load_s zosp_storage_gb zosp_sum_save_s zosp_avg_save_s zosp_median_load_s zosp_rel_storage_gb zosp_rel_sum_save_s zosp_rel_avg_save_s zosp_rel_median_load_s zodb_storage_gb zodb_sum_save_s zodb_avg_save_s zodb_median_load_s zodb_rel_storage_gb zodb_rel_sum_save_s zodb_rel_avg_save_s zodb_rel_median_load_s criu_storage_gb criu_sum_save_s criu_avg_save_s criu_median_load_s criu_rel_storage_gb criu_rel_sum_save_s criu_rel_avg_save_s criu_rel_median_load_s pga_storage_gb pga_sum_save_s pga_avg_save_s pga_median_load_s pga_rel_storage_gb pga_rel_sum_save_s pga_rel_avg_save_s pga_rel_median_load_s exhaust_storage_gb exhaust_sum_save_s exhaust_avg_save_s exhaust_median_load_s exhaust_rel_storage_gb exhaust_rel_sum_save_s exhaust_rel_avg_save_s exhaust_rel_median_load_s nsobj nssize
0 2 1 1 1 100 100 3.56e-07 0.0006213188171386719 0.00020710627237955728 0.0003267526626586914 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 3.56e-07 0.0005755424499511719 0.00019184748331705728 0.00031757354736328125 1.0$\times$ 1.1$\times$ 1.1$\times$ 1.0$\times$ 1.798e-06 0.0030117034912109375 0.0010039011637369792 0.0006647109985351562 0.2$\times$ 0.21$\times$ 0.21$\times$ 0.49$\times$ 1.394e-06 0.006746530532836914 0.002248843510945638 0.002782464027404785 0.26$\times$ 0.09$\times$ 0.09$\times$ 0.12$\times$ 9.61e-07 0.001895904541015625 0.0006319681803385416 0.0007075071334838867 0.37$\times$ 0.33$\times$ 0.33$\times$ 0.46$\times$ 0.01079429 0.10652542114257812 0.03550847371419271 1.7104648351669312 0.0$\times$ 0.01$\times$ 0.01$\times$ 0.0$\times$ 7.04e-07 0.003870725631713867 0.0012902418772379558 0.000737309455871582 0.51$\times$ 0.16$\times$ 0.16$\times$ 0.44$\times$ 7.04e-07 0.03854203224182129 0.012847344080607096 0.0006285905838012695 0.51$\times$ 0.02$\times$ 0.02$\times$ 0.52$\times$ 2 1e-07
1 2 1 2 1 100 100 5.64e-07 0.000507354736328125 0.00016911824544270834 0.00031280517578125 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 5.64e-07 0.0004734992980957031 0.00015783309936523438 0.000286102294921875 1.0$\times$ 1.1$\times$ 1.1$\times$ 1.1$\times$ 1.902e-06 0.0029311180114746094 0.0009770393371582031 0.0006927251815795898 0.3$\times$ 0.17$\times$ 0.17$\times$ 0.45$\times$ 1.81e-06 0.03216910362243652 0.010723034540812174 0.0021022558212280273 0.31$\times$ 0.02$\times$ 0.02$\times$ 0.15$\times$ 1.273e-06 0.0019164085388183594 0.0006388028462727865 0.0007630586624145508 0.44$\times$ 0.26$\times$ 0.26$\times$ 0.41$\times$ 0.010928828 0.10524177551269531 0.0350805918375651 1.6777955293655396 0.0$\times$ 0.0$\times$ 0.0$\times$ 0.0$\times$ 8.08e-07 0.0037689208984375 0.0012563069661458333 0.000722050666809082 0.7$\times$ 0.13$\times$ 0.13$\times$ 0.43$\times$ 8.08e-07 0.19437289237976074 0.06479096412658691 0.000661015510559082 0.7$\times$ 0.0$\times$ 0.0$\times$ 0.47$\times$ 3 2e-07
3 2 2 1 1 100 100 5.82e-07 0.0004973411560058594 0.00016578038533528647 0.0003012418746948242 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 5.82e-07 0.0005900859832763672 0.00019669532775878906 0.0003331899642944336 1.0$\times$ 0.84$\times$ 0.84$\times$ 0.9$\times$ 2.906e-06 0.0030922889709472656 0.0010307629903157551 0.0007828474044799805 0.2$\times$ 0.16$\times$ 0.16$\times$ 0.38$\times$ 1.846e-06 0.0066852569580078125 0.002228418986002604 0.0030554533004760742 0.32$\times$ 0.07$\times$ 0.07$\times$ 0.1$\times$ 1.3e-06 0.002359151840209961 0.0007863839467366537 0.0006349086761474609 0.45$\times$ 0.21$\times$ 0.21$\times$ 0.47$\times$ 0.010966769 0.11088395118713379 0.03696131706237793 1.7520142793655396 0.0$\times$ 0.0$\times$ 0.0$\times$ 0.0$\times$ 9.29e-07 0.007475376129150391 0.0024917920430501304 0.0009397268295288086 0.63$\times$ 0.07$\times$ 0.07$\times$ 0.32$\times$ 9.32e-07 1.0529470443725586 0.3509823481241862 0.0008107423782348633 0.62$\times$ 0.0$\times$ 0.0$\times$ 0.37$\times$ 4 2e-07
2 2 1 3 1 100 100 7.7e-07 0.0005350112915039062 0.00017833709716796875 0.00032639503479003906 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 7.7e-07 0.0004980564117431641 0.00016601880391438803 0.0003076791763305664 1.0$\times$ 1.1$\times$ 1.1$\times$ 1.1$\times$ 2.005e-06 0.0030312538146972656 0.0010104179382324219 0.0007886886596679688 0.38$\times$ 0.18$\times$ 0.18$\times$ 0.41$\times$ 2.222e-06 0.0061151981353759766 0.0020383993784586587 0.0023055076599121094 0.35$\times$ 0.09$\times$ 0.09$\times$ 0.14$\times$ 1.582e-06 0.0017821788787841797 0.0005940596262613932 0.0006778240203857422 0.49$\times$ 0.3$\times$ 0.3$\times$ 0.48$\times$ 0.010564433 0.11572957038879395 0.03857652346293131 1.7012832164764404 0.0$\times$ 0.0$\times$ 0.0$\times$ 0.0$\times$ 9.14e-07 0.007512807846069336 0.002504269282023112 0.00064849853515625 0.84$\times$ 0.07$\times$ 0.07$\times$ 0.5$\times$ 9.16e-07 0.9107775688171387 0.3035925229390462 0.0006560087203979492 0.84$\times$ 0.0$\times$ 0.0$\times$ 0.5$\times$ 4 3e-07
6 2 3 1 1 100 100 8.06e-07 0.0005331039428710938 0.0001777013142903646 0.00030982494354248047 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 8.06e-07 0.0005128383636474609 0.0001709461212158203 0.0002995729446411133 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 4.014e-06 0.0032165050506591797 0.0010721683502197266 0.0009262561798095703 0.2$\times$ 0.17$\times$ 0.17$\times$ 0.33$\times$ 2.294e-06 0.006384611129760742 0.0021282037099202475 0.002728104591369629 0.35$\times$ 0.08$\times$ 0.08$\times$ 0.11$\times$ 1.637e-06 0.0023169517517089844 0.0007723172505696615 0.0007637739181518555 0.49$\times$ 0.23$\times$ 0.23$\times$ 0.41$\times$ 0.0103435 0.10883450508117676 0.03627816836039225 1.7041122913360596 0.0$\times$ 0.0$\times$ 0.0$\times$ 0.0$\times$ 1.153e-06 0.0040378570556640625 0.0013459523518880208 0.0009323358535766602 0.7$\times$ 0.13$\times$ 0.13$\times$ 0.33$\times$ 1.157e-06 16.940535306930542 5.646845102310181 0.0009161233901977539 0.7$\times$ 0.0$\times$ 0.0$\times$ 0.34$\times$ 6 3e-07
4 2 2 2 1 100 100 9.98e-07 0.00083160400390625 0.0002772013346354167 0.0005017518997192383 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 9.98e-07 0.0004975795745849609 0.00016585985819498697 0.0002943277359008789 1.0$\times$ 1.7$\times$ 1.7$\times$ 1.7$\times$ 4.036e-06 0.003121614456176758 0.0010405381520589192 0.0007541179656982422 0.25$\times$ 0.27$\times$ 0.27$\times$ 0.67$\times$ 2.678e-06 0.0060520172119140625 0.002017339070638021 0.002324819564819336 0.37$\times$ 0.14$\times$ 0.14$\times$ 0.22$\times$ 1.924e-06 0.0018589496612548828 0.0006196498870849609 0.0007287263870239258 0.52$\times$ 0.45$\times$ 0.45$\times$ 0.69$\times$ 0.010872809 0.12103676795959473 0.04034558931986491 1.6886394023895264 0.0$\times$ 0.01$\times$ 0.01$\times$ 0.0$\times$ 1.137e-06 0.006898164749145508 0.0022993882497151694 0.0009115934371948242 0.88$\times$ 0.12$\times$ 0.12$\times$ 0.55$\times$ 1.14e-06 15.62531065940857 5.208436886469523 0.0007528066635131836 0.88$\times$ 0.0$\times$ 0.0$\times$ 0.67$\times$ 6 4e-07
5 2 2 3 1 100 100 1.41e-06 0.0005621910095214844 0.00018739700317382812 0.00036334991455078125 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.41e-06 0.0005192756652832031 0.00017309188842773438 0.0003497600555419922 1.0$\times$ 1.1$\times$ 1.1$\times$ 1.0$\times$ 4.139e-06 0.0031554698944091797 0.0010518232981363933 0.0007681846618652344 0.34$\times$ 0.18$\times$ 0.18$\times$ 0.47$\times$ 3.502e-06 0.006418943405151367 0.0021396478017171225 0.0028935670852661133 0.4$\times$ 0.09$\times$ 0.09$\times$ 0.13$\times$ 2.543e-06 0.001978635787963867 0.0006595452626546224 0.0006312131881713867 0.55$\times$ 0.28$\times$ 0.28$\times$ 0.58$\times$ 0.011152261 0.10779118537902832 0.03593039512634277 1.7243155241012573 0.0$\times$ 0.01$\times$ 0.01$\times$ 0.0$\times$ 1.349e-06 0.003844022750854492 0.0012813409169514973 0.0009226799011230469 1.0$\times$ 0.15$\times$ 0.15$\times$ 0.39$\times$ 1.358e-06 316.5210280418396 105.50700934727986 0.0007382631301879883 1.0$\times$ 0.0$\times$ 0.0$\times$ 0.49$\times$ 8 6e-07
7 2 3 2 1 100 100 1.43e-06 0.0005452632904052734 0.00018175443013509115 0.0003668069839477539 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.43e-06 0.0005466938018798828 0.00018223126729329428 0.00030732154846191406 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.2$\times$ 5.144e-06 0.003437042236328125 0.0011456807454427083 0.000873565673828125 0.28$\times$ 0.16$\times$ 0.16$\times$ 0.42$\times$ 3.542e-06 0.006739139556884766 0.002246379852294922 0.0027866363525390625 0.4$\times$ 0.08$\times$ 0.08$\times$ 0.13$\times$ 2.573e-06 0.001772165298461914 0.0005907217661539713 0.0006549358367919922 0.56$\times$ 0.31$\times$ 0.31$\times$ 0.56$\times$ 0.010509078 0.11728739738464355 0.039095799128214516 1.705258846282959 0.0$\times$ 0.0$\times$ 0.0$\times$ 0.0$\times$ 1.465e-06 0.007991552352905273 0.002663850784301758 0.0009189844131469727 0.98$\times$ 0.07$\times$ 0.07$\times$ 0.4$\times$ 1.477e-06 1405.1031012535095 468.3677004178365 0.000919342041015625 0.97$\times$ 0.0$\times$ 0.0$\times$ 0.4$\times$ 9 6e-07
8 2 3 3 1 100 100 2.048e-06 0.0005700588226318359 0.0001900196075439453 0.0003185272216796875 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 2.048e-06 0.0005724430084228516 0.00019081433614095053 0.00035190582275390625 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.91$\times$ 6.275e-06 0.003310680389404297 0.0011035601298014324 0.0008645057678222656 0.33$\times$ 0.17$\times$ 0.17$\times$ 0.37$\times$ 4.778e-06 0.006641387939453125 0.0022137959798177085 0.002331376075744629 0.43$\times$ 0.09$\times$ 0.09$\times$ 0.14$\times$ 3.5e-06 0.0020062923431396484 0.0006687641143798828 0.0007379055023193359 0.59$\times$ 0.28$\times$ 0.28$\times$ 0.43$\times$ 0.011008848 0.1096346378326416 0.0365448792775472 1.724086046218872 0.0$\times$ 0.01$\times$ 0.01$\times$ 0.0$\times$ 1.783e-06 0.0047795772552490234 0.001593192418416341 0.0007606744766235352 1.1$\times$ 0.12$\times$ 0.12$\times$ 0.42$\times$ nan nan nan nan nan nan nan nan 12 9e-07
0 10 100 1 1 100 100 0.00011357 0.009631633758544922 0.0008756030689586293 0.0008535385131835938 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.00011357 0.009540796279907227 0.0008673451163552024 0.0008426904678344727 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.000677274 0.15983080863952637 0.014530073512684216 0.019879937171936035 0.17$\times$ 0.06$\times$ 0.06$\times$ 0.04$\times$ 0.00023055 0.03306937217712402 0.0030063065615567293 0.002570629119873047 0.49$\times$ 0.29$\times$ 0.29$\times$ 0.33$\times$ 0.000126051 0.017908096313476562 0.0016280087557705965 0.001146554946899414 0.9$\times$ 0.54$\times$ 0.54$\times$ 0.74$\times$ 0.052177847 0.41590142250061035 0.037809220227328216 1.7275340557098389 0.0$\times$ 0.02$\times$ 0.02$\times$ 0.0$\times$ 4.772e-05 0.03936457633972168 0.003578597849065607 0.0054280757904052734 2.4$\times$ 0.24$\times$ 0.24$\times$ 0.16$\times$ nan nan nan nan nan nan nan nan 200 1e-05
1 10 100 10 1 100 100 0.00104166 0.029173851013183594 0.0026521682739257812 0.0020400285720825195 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.00104166 0.028812885284423828 0.0026193532076748934 0.002077817916870117 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.98$\times$ 0.002631472 0.20860838890075684 0.018964398990977894 0.023377656936645508 0.4$\times$ 0.14$\times$ 0.14$\times$ 0.09$\times$ 0.00208673 0.07950544357299805 0.007227767597545277 0.004117250442504883 0.5$\times$ 0.37$\times$ 0.37$\times$ 0.5$\times$ 0.00114695 0.04205131530761719 0.003822846846147017 0.0024700164794921875 0.91$\times$ 0.69$\times$ 0.69$\times$ 0.83$\times$ 1.86460344 20.82893466949463 1.8935395154086025 0.6397590637207031 0.0$\times$ 0.0$\times$ 0.0$\times$ 0.0$\times$ 0.000152763 0.09558844566345215 0.008689858696677467 0.011022686958312988 6.8$\times$ 0.31$\times$ 0.31$\times$ 0.19$\times$ nan nan nan nan nan nan nan nan 1100 0.0001
2 10 100 100 1 100 100 0.01031292 0.22096920013427734 0.020088109103116123 0.014065980911254883 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.01031292 0.2239232063293457 0.02035665512084961 0.014010310173034668 1.0$\times$ 0.99$\times$ 0.99$\times$ 1.0$\times$ 0.02112374 0.5893316268920898 0.05357560244473544 0.04562819004058838 0.49$\times$ 0.37$\times$ 0.37$\times$ 0.31$\times$ 0.02062925 0.30005908012390137 0.027278098193081943 0.016756892204284668 0.5$\times$ 0.74$\times$ 0.74$\times$ 0.84$\times$ 0.011345336 0.28847575187683105 0.026225068352439186 0.014887094497680664 0.91$\times$ 0.77$\times$ 0.77$\times$ 0.94$\times$ 1.878470471 21.243449211120605 1.9312226555564187 0.6889725923538208 0.01$\times$ 0.01$\times$ 0.01$\times$ 0.02$\times$ 0.001163193 0.14686083793640137 0.01335098526694558 0.02556169033050537 8.9$\times$ 1.5$\times$ 1.5$\times$ 0.55$\times$ nan nan nan nan nan nan nan nan 10100 0.001
3 10 100 1000 1 100 100 0.10302561 2.2132623195648193 0.20120566541498358 0.140336275100708 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.10302561 2.238114595413208 0.20346496321938254 0.13855433464050293 1.0$\times$ 0.99$\times$ 0.99$\times$ 1.0$\times$ 0.206512739 4.604085683822632 0.4185532439838756 0.290002703666687 0.5$\times$ 0.48$\times$ 0.48$\times$ 0.48$\times$ 0.20605463 3.2691478729248047 0.29719526117498224 0.16248714923858643 0.5$\times$ 0.68$\times$ 0.68$\times$ 0.86$\times$ 0.113329295 3.0834383964538574 0.28031258149580524 0.13808012008666992 0.91$\times$ 0.72$\times$ 0.72$\times$ 1.0$\times$ 2.027770361 23.989439487457275 2.1808581352233887 1.0223720073699951 0.05$\times$ 0.09$\times$ 0.09$\times$ 0.14$\times$ 0.011268474 0.8510866165161133 0.07737151059237393 0.1752554178237915 9.1$\times$ 2.6$\times$ 2.6$\times$ 0.8$\times$ nan nan nan nan nan nan nan nan 100100 0.01
4 10 100 10000 1 100 100 1.03017078 23.85326838493347 2.168478944084861 1.353894829750061 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.03017078 24.375482082366943 2.215952916578813 1.4401546716690063 1.0$\times$ 0.98$\times$ 0.98$\times$ 0.94$\times$ 2.060893645 45.849998235702515 4.168181657791138 2.7608131170272827 0.5$\times$ 0.52$\times$ 0.52$\times$ 0.49$\times$ 2.06034497 29.45632839202881 2.6778480356389824 1.5270264148712158 0.5$\times$ 0.81$\times$ 0.81$\times$ 0.89$\times$ 1.133188982 29.274577856063843 2.6613252596421675 1.5579981803894043 0.91$\times$ 0.81$\times$ 0.81$\times$ 0.87$\times$ 3.487147602 46.90374517440796 4.263976834037087 4.5215630531311035 0.3$\times$ 0.51$\times$ 0.51$\times$ 0.3$\times$ 0.112331094 8.274726867675781 0.7522478970614347 1.5978267192840576 9.2$\times$ 2.9$\times$ 2.9$\times$ 0.85$\times$ nan nan nan nan nan nan nan nan 1000100 0.1
5 10 100 100000 1 100 100 10.30162239 247.17987370491028 22.4708976095373 13.580888509750366 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.30162239 249.75283885002136 22.704803531820122 13.586938619613647 1.0$\times$ 0.99$\times$ 0.99$\times$ 1.0$\times$ 20.603643436 472.0656678676605 42.915060715241864 27.164790391921997 0.5$\times$ 0.52$\times$ 0.52$\times$ 0.5$\times$ 20.60324819 298.7425768375397 27.15841607613997 14.77478575706482 0.5$\times$ 0.83$\times$ 0.83$\times$ 0.92$\times$ 11.331785753 301.23201990127563 27.38472908193415 14.952081322669983 0.91$\times$ 0.82$\times$ 0.82$\times$ 0.91$\times$ 18.410162221 303.9682421684265 27.633476560766045 41.241326570510864 0.56$\times$ 0.81$\times$ 0.81$\times$ 0.33$\times$ 1.12295773 85.92541289329529 7.811401172117754 16.182136178016663 9.2$\times$ 2.9$\times$ 2.9$\times$ 0.84$\times$ nan nan nan nan nan nan nan nan 10000100 1.0
6 10 100 1000000 1 100 100 103.01613822 2695.087630748749 245.00796643170443 139.5344740152359 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 103.01613822 2744.952870130539 249.54117001186717 144.60639429092407 1.0$\times$ 0.98$\times$ 0.98$\times$ 0.96$\times$ 206.032659975 5100.196587085724 463.65423518961126 282.29029381275177 0.5$\times$ 0.53$\times$ 0.53$\times$ 0.49$\times$ 206.03227985 3581.7642233371735 325.6149293942885 150.46515691280365 0.5$\times$ 0.75$\times$ 0.75$\times$ 0.93$\times$ 113.317753166 3393.344096183777 308.4858269257979 149.7229290008545 0.91$\times$ 0.79$\times$ 0.79$\times$ 0.93$\times$ 165.687740098 2932.8432264328003 266.62211149389094 427.15042662620544 0.62$\times$ 0.92$\times$ 0.92$\times$ 0.33$\times$ 11.229223372 946.1014454364777 86.00922231240706 167.45395171642303 9.2$\times$ 2.8$\times$ 2.8$\times$ 0.83$\times$ nan nan nan nan nan nan nan nan 100000100 10.0


==> figures/_data/exp_vii.txt <==
index nb nbstr dill_storage_gb dill_sum_save_s dill_avg_save_s dill_median_load_s dill_rel_storage_gb dill_rel_sum_save_s dill_rel_avg_save_s dill_rel_median_load_s pga_storage_gb pga_sum_save_s pga_avg_save_s pga_median_load_s pga_rel_storage_gb pga_rel_sum_save_s pga_rel_avg_save_s pga_rel_median_load_s inv_dill_rel_storage_gb inv_dill_rel_avg_save_s inv_pga_rel_storage_gb inv_pga_rel_avg_save_s
0 nbreadon RE 2.574113124 53.54485750198364 2.328037282694941 1.4557867050170898 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.109070537 38.66571569442749 1.6811180736707605 1.959307074546814 23.6$\times$ 1.4$\times$ 1.4$\times$ 0.74$\times$ 1.0 1.0 0.04237208379968618 0.7221181920783909
1 nbappend AP 0.079880456 0.04581189155578613 0.003272277968270438 0.0020666122436523438 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.012300825 0.06856775283813477 0.004897696631295341 0.005967140197753906 6.5$\times$ 0.67$\times$ 0.67$\times$ 0.35$\times$ 1.0 1.0 0.15399042038518157 1.496723896559441
2 nbupdate WR 0.55803117 12.207213163375854 0.8719437973839896 0.011829376220703125 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.18205023 15.792036771774292 1.1280026265553065 0.01978325843811035 3.1$\times$ 0.77$\times$ 0.77$\times$ 0.6$\times$ 1.0 1.0 0.3262366688226394 1.2936643737125557


==> figures/_data/exp_vii_mr.txt <==
index tc tv tl tml tme elemsize snp_storage_gb snp_sum_save_s snp_avg_save_s snp_median_load_s snp_rel_storage_gb snp_rel_sum_save_s snp_rel_avg_save_s snp_rel_median_load_s dill_storage_gb dill_sum_save_s dill_avg_save_s dill_median_load_s dill_rel_storage_gb dill_rel_sum_save_s dill_rel_avg_save_s dill_rel_median_load_s shev_storage_gb shev_sum_save_s shev_avg_save_s shev_median_load_s shev_rel_storage_gb shev_rel_sum_save_s shev_rel_avg_save_s shev_rel_median_load_s zosp_storage_gb zosp_sum_save_s zosp_avg_save_s zosp_median_load_s zosp_rel_storage_gb zosp_rel_sum_save_s zosp_rel_avg_save_s zosp_rel_median_load_s zodb_storage_gb zodb_sum_save_s zodb_avg_save_s zodb_median_load_s zodb_rel_storage_gb zodb_rel_sum_save_s zodb_rel_avg_save_s zodb_rel_median_load_s criu_storage_gb criu_sum_save_s criu_avg_save_s criu_median_load_s criu_rel_storage_gb criu_rel_sum_save_s criu_rel_avg_save_s criu_rel_median_load_s pga_storage_gb pga_sum_save_s pga_avg_save_s pga_median_load_s pga_rel_storage_gb pga_rel_sum_save_s pga_rel_avg_save_s pga_rel_median_load_s
0 10 100 100000 0 100 100 10.30162239 243.3450276851654 22.122275244105946 13.516551971435547 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.30162239 247.09424996376038 22.463113633069124 13.485166192054749 1.0$\times$ 0.98$\times$ 0.98$\times$ 1.0$\times$ 20.603643436 465.58042764663696 42.325493422421545 27.23420560359955 0.5$\times$ 0.52$\times$ 0.52$\times$ 0.5$\times$ 20.60324819 324.5828957557678 29.507535977797076 14.57981789112091 0.5$\times$ 0.75$\times$ 0.75$\times$ 0.93$\times$ 11.331785753 300.48463463783264 27.316784967075694 14.816871881484985 0.91$\times$ 0.81$\times$ 0.81$\times$ 0.91$\times$ 18.00681319 293.0084309577942 26.637130087072197 41.76791596412659 0.57$\times$ 0.83$\times$ 0.83$\times$ 0.32$\times$ 1.030217184 84.02462029457092 7.638601844960993 16.537598371505737 10.0$\times$ 2.9$\times$ 2.9$\times$ 0.82$\times$
1 10 100 100000 10 100 100 10.30162239 258.3916742801666 23.490152207287874 13.46841561794281 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.30162239 261.8548035621643 23.804982142014936 13.787797212600708 1.0$\times$ 0.99$\times$ 0.99$\times$ 0.98$\times$ 20.603643436 493.6735734939575 44.87941577217796 27.758109092712402 0.5$\times$ 0.52$\times$ 0.52$\times$ 0.49$\times$ 20.60324819 332.0737316608429 30.188521060076628 14.93015456199646 0.5$\times$ 0.78$\times$ 0.78$\times$ 0.9$\times$ 11.331785753 310.8931131362915 28.26301028511741 14.590159893035889 0.91$\times$ 0.83$\times$ 0.83$\times$ 0.92$\times$ 18.141385998 308.0267264842987 28.00242968039079 41.21932864189148 0.57$\times$ 0.84$\times$ 0.84$\times$ 0.33$\times$ 1.957430422 128.79868841171265 11.708971673792059 16.259437203407288 5.3$\times$ 2.0$\times$ 2.0$\times$ 0.83$\times$
2 10 100 100000 20 100 100 10.30162239 263.9286026954651 23.993509335951373 13.325603365898132 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.30162239 267.6282162666321 24.3298378424211 13.599799513816833 1.0$\times$ 0.99$\times$ 0.99$\times$ 0.98$\times$ 20.603643436 502.9061141014099 45.71873764558272 27.391516089439392 0.5$\times$ 0.52$\times$ 0.52$\times$ 0.49$\times$ 20.60324819 336.2917902469635 30.571980931542136 14.70024311542511 0.5$\times$ 0.78$\times$ 0.78$\times$ 0.91$\times$ 11.331785753 312.7892668247223 28.435387893156573 14.720876574516296 0.91$\times$ 0.84$\times$ 0.84$\times$ 0.91$\times$ 18.409065563 302.02658247947693 27.456962043588813 41.072589635849 0.56$\times$ 0.87$\times$ 0.87$\times$ 0.32$\times$ 2.88462237 178.16386604309082 16.196715094826438 15.981006383895874 3.6$\times$ 1.5$\times$ 1.5$\times$ 0.83$\times$
3 10 100 100000 30 100 100 10.30162239 272.3288803100586 24.757170937278055 13.569114089012146 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.30162239 269.00068950653076 24.454608136957344 13.633159041404724 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 20.603643436 507.1141974925995 46.10129068114541 27.615822315216064 0.5$\times$ 0.54$\times$ 0.54$\times$ 0.49$\times$ 20.60324819 300.8439667224884 27.349451520226218 14.838063478469849 0.5$\times$ 0.91$\times$ 0.91$\times$ 0.91$\times$ 11.331785753 308.7688088417053 28.069891712882303 14.654450416564941 0.91$\times$ 0.88$\times$ 0.88$\times$ 0.93$\times$ 18.409367237 304.0058090686798 27.636891733516347 41.12198877334595 0.56$\times$ 0.9$\times$ 0.9$\times$ 0.33$\times$ 3.81181443 236.85334253311157 21.53212204846469 16.4474093914032 2.7$\times$ 1.1$\times$ 1.1$\times$ 0.83$\times$
4 10 100 100000 40 100 100 10.30162239 270.59917879104614 24.599925344640557 13.52523958683014 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.30162239 268.9331934452057 24.448472131382335 13.662425518035889 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.99$\times$ 20.603643436 509.0564124584198 46.277855678038165 28.13116943836212 0.5$\times$ 0.53$\times$ 0.53$\times$ 0.48$\times$ 20.60324819 301.45352816581726 27.404866196892478 14.983783841133118 0.5$\times$ 0.9$\times$ 0.9$\times$ 0.9$\times$ 11.331785753 309.84194898605347 28.16744990782304 15.222511410713196 0.91$\times$ 0.87$\times$ 0.87$\times$ 0.89$\times$ 18.543521344 306.60707354545593 27.873370322314177 41.0006388425827 0.56$\times$ 0.88$\times$ 0.88$\times$ 0.33$\times$ 4.73900649 288.6623282432556 26.242029840295967 16.690524697303772 2.2$\times$ 0.94$\times$ 0.94$\times$ 0.81$\times$
5 10 100 100000 50 100 100 10.30162239 272.7800006866455 24.798181880604137 13.34565258026123 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.30162239 274.8900556564331 24.990005059675738 13.708676934242249 1.0$\times$ 0.99$\times$ 0.99$\times$ 0.97$\times$ 20.603643436 517.8597319126129 47.078157446601175 27.30107891559601 0.5$\times$ 0.53$\times$ 0.53$\times$ 0.49$\times$ 20.60324819 308.85441040992737 28.07767367362976 14.969192266464233 0.5$\times$ 0.88$\times$ 0.88$\times$ 0.89$\times$ 11.331785753 311.12639594078064 28.28421781279824 14.733185529708862 0.91$\times$ 0.88$\times$ 0.88$\times$ 0.91$\times$ 18.409912422 310.5033185482025 28.227574413472954 41.513134837150574 0.56$\times$ 0.88$\times$ 0.88$\times$ 0.32$\times$ 5.66619855 333.72321677207947 30.338474252007224 16.01068925857544 1.8$\times$ 0.82$\times$ 0.82$\times$ 0.83$\times$
6 10 100 100000 60 100 100 10.30162239 270.9616448879242 24.63287680799311 13.561288714408875 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.30162239 271.28279972076416 24.662072701887652 13.448049187660217 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 20.603643436 514.5624394416809 46.77840358560736 27.569804668426514 0.5$\times$ 0.53$\times$ 0.53$\times$ 0.49$\times$ 20.60324819 309.4812083244324 28.134655302221123 15.293599367141724 0.5$\times$ 0.88$\times$ 0.88$\times$ 0.89$\times$ 11.331785753 311.85451912879944 28.35041082989086 14.911336064338684 0.91$\times$ 0.87$\times$ 0.87$\times$ 0.91$\times$ 18.275005573 311.8388078212738 28.348982529206708 40.95463812351227 0.56$\times$ 0.87$\times$ 0.87$\times$ 0.33$\times$ 6.59339061 392.437077999115 35.67609799991954 16.634100914001465 1.6$\times$ 0.69$\times$ 0.69$\times$ 0.82$\times$
7 10 100 100000 70 100 100 10.30162239 273.56650829315186 24.869682572104715 13.457462072372437 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.30162239 273.0600025653839 24.82363659685308 13.665955662727356 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.98$\times$ 20.603643436 513.2621285915375 46.66019350832159 28.072556972503662 0.5$\times$ 0.53$\times$ 0.53$\times$ 0.48$\times$ 20.60324819 308.1539170742035 28.013992461291227 14.883428931236267 0.5$\times$ 0.89$\times$ 0.89$\times$ 0.9$\times$ 11.331785753 313.29423570632935 28.48129415512085 14.935054063796997 0.91$\times$ 0.87$\times$ 0.87$\times$ 0.9$\times$ 18.408510433 315.1016192436218 28.645601749420166 40.83497071266174 0.56$\times$ 0.87$\times$ 0.87$\times$ 0.33$\times$ 7.52058267 441.7208216190338 40.15643832900307 16.086009740829468 1.4$\times$ 0.62$\times$ 0.62$\times$ 0.84$\times$
8 10 100 100000 80 100 100 10.30162239 275.2507517337799 25.02279561216181 13.29032564163208 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.30162239 277.70424699783325 25.24584063616666 13.529223203659058 1.0$\times$ 0.99$\times$ 0.99$\times$ 0.98$\times$ 20.603643436 512.9620156288147 46.63291051171043 27.57759964466095 0.5$\times$ 0.54$\times$ 0.54$\times$ 0.48$\times$ 20.60324819 308.0723330974579 28.006575736132536 14.979608535766602 0.5$\times$ 0.89$\times$ 0.89$\times$ 0.89$\times$ 11.331785753 320.5309934616089 29.139181223782625 14.713927626609802 0.91$\times$ 0.86$\times$ 0.86$\times$ 0.9$\times$ 18.408759507 313.0655720233917 28.460506547581065 41.2700001001358 0.56$\times$ 0.88$\times$ 0.88$\times$ 0.32$\times$ 8.44777473 485.2502737045288 44.113661245866254 16.207033157348633 1.2$\times$ 0.57$\times$ 0.57$\times$ 0.82$\times$
9 10 100 100000 90 100 100 10.30162239 272.6672959327698 24.787935993888162 13.377068042755127 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.30162239 271.49172830581665 24.681066209619697 13.552083373069763 1.0$\times$ 1.0$\times$ 1.0$\times$ 0.99$\times$ 20.603643436 517.6778483390808 47.06162257628007 27.26289403438568 0.5$\times$ 0.53$\times$ 0.53$\times$ 0.49$\times$ 20.60324819 306.1352787017822 27.830479881980203 15.011383414268494 0.5$\times$ 0.89$\times$ 0.89$\times$ 0.89$\times$ 11.331785753 318.8950321674347 28.990457469766792 15.01448106765747 0.91$\times$ 0.86$\times$ 0.86$\times$ 0.89$\times$ 18.276760624 311.00689911842346 28.273354465311225 42.48361015319824 0.56$\times$ 0.88$\times$ 0.88$\times$ 0.31$\times$ 9.37496679 537.8728358745575 48.89753053405068 15.980184316635132 1.1$\times$ 0.51$\times$ 0.51$\times$ 0.84$\times$
10 10 100 100000 100 100 100 10.30162239 274.30309796333313 24.93664526939392 13.4109708070755 1.0$\times$ 1.0$\times$ 1.0$\times$ 1.0$\times$ 10.30162239 277.0805034637451 25.189136678522285 13.817986130714417 1.0$\times$ 0.99$\times$ 0.99$\times$ 0.97$\times$ 20.603643436 519.6772837638855 47.2433894330805 27.567528009414673 0.5$\times$ 0.53$\times$ 0.53$\times$ 0.49$\times$ 20.60324819 306.60110306739807 27.872827551581643 14.829983592033386 0.5$\times$ 0.89$\times$ 0.89$\times$ 0.9$\times$ 11.331785753 321.2539165019989 29.20490150018172 14.891742825508118 0.91$\times$ 0.85$\times$ 0.85$\times$ 0.9$\times$ 18.14285592 314.06299686431885 28.551181533119895 40.81056010723114 0.57$\times$ 0.87$\times$ 0.87$\times$ 0.33$\times$ 10.302158851 588.9299261569977 53.5390841960907 15.99332082271576 1.0$\times$ 0.47$\times$ 0.47$\times$ 0.84$\times$


==> figures/_data/numobjects.txt <==
index index_label label lower_whisker lower_quartile median upper_quartile upper_whisker max
0 0 itsttime 751.0 1387.5 1516.0 132498.0 160936.0 160936
1 1 storesfg 67.0 24677.0 80290.0 82498.0 90339.0 90339
% 2 2 \textbf{buildats} 843.0 1320.25 2027.5 4849.5 5072.0 5072
2 2 \textbf{buildats} 843.0 1320.25 2027.5 4849.5 5072.0 210344
3 3 skltweet 1218217.0 1262596.25 1352548.5 1534962.0 1551485.0 1551485
4 4 ai4code 19269909.0 19270560.0 19281434.0 20396989.0 20397220.0 20397220
5 5 agripred 69.0 104.0 129.0 166.0 214.0 214
6 6 msciedaw 79.0 93268.0 165462.0 284259.0 424918.0 424918
7 7 ecomsmph 61.0 736.0 580914.0 1385191.0 1398011.0 34540886

